Offline Ambient-Controlled Latent Diffusion: Architecture, Telemetry, and On-Device Evaluation

Most mobile image-generation applications are thin clients over cloud services, leaving outputs hard to audit. We present an Android latent-diffusion application that runs entirely on-device and is driven by the ambient-light sensor rather than a text prompt, keeping generation, telemetry, and storage local. The contribution is not a new diffusion method but the surrounding measurement workflow: each output is bound to the sensor reading, runtime path, and seed that produced it, giving a per-artifact audit trail for offline analysis. On a single Samsung foldable, one fixed capture of 373 artifacts shows the controller's log-lux input positively associated with output luminance (Pearson $r=0.532$, 95\% CI $[0.455, 0.601]$), confirming the ambient dependency survives denoising and VAE decoding, while the latent UNet/VAE pipeline runs at 552--1334\,ms mean latency across three quality tiers under the Android Neural Networks API (NNAPI).

==> csv/ambient1_20260303_experiment_dataset.csv <==
order_index,artifact_id,created_at_utc,seed,profile_id,profile_name,normalized_lux,raw_lux,log10_lux,latency_ms,telemetry_latency_ms,runtime_path,cfg_enabled,cfg_scale_multiplier,guidance_scale_override,cfg_adaptation_tag,ambient_delta_lux,ambient_relative_delta,latency_average_ms,step_count,quality_tier,image_width,image_height,mean_r,mean_g,mean_b,mean_luminance,mean_saturation,luminance_stddev,top_half_luminance,bottom_half_luminance,blue_minus_red,output_class,model_variant,join_delta_ms,source_capture
1,gen_1772538338290_774102_1,2026-03-03T11:45:38.290Z,774102,indoor,Indoor Grain,0.4425570260616942,102,2.012837224705172,890,890,nnapi,true,0.914,,nominal,5.8125,0.05391304347826087,,8,preview,320,752,116.71808510638297,114.58078457446808,114.80851063829788,0.4511828097610335,0.4999271264135374,0.1663967918546217,0.4921997408214562,0.41016587870255966,-0.0074885273258239096,class-a78500,ambient-latent-unet-vae-onnx-v1,19,fold_capture_20260303_134809
2,gen_1772538340815_174538_2,2026-03-03T11:45:40.815Z,174538,indoor,Indoor Grain,0.44663007972885455,130,2.1172712956557644,410,410,nnapi,true,0.867,4.77,ambient-unstable,17.38824462890625,0.154408787711426,,8,preview,320,752,74.2938829787234,83.75997340425532,87.57446808510639,0.3216583886101998,0.7235219437090622,0.16160826090726196,0.29140178869416933,0.35191498852740616,0.05208072590738426,class-37b86c,ambient-latent-unet-vae-onnx-v1,40,fold_capture_20260303_134809
3,gen_1772538342564_224201_3,2026-03-03T11:45:42.564Z,224201,indoor,Indoor Grain,0.45361819563427375,133,2.1271047983648077,408,408,nnapi,true,0.894,4.92,ambient-unstable,11.655887603759766,0.09605647421688104,,8,preview,320,752,79.38164893617021,107.56981382978724,91.4434840425532,0.39377525083509163,0.601605011901516,0.14784682066727692,0.35219258604520215,0.43535791562313186,0.04730131414267838,class-41c3ae,ambient-latent-unet-vae-onnx-v1,42,fold_capture_20260303_134809
4,gen_1772538354537_961564_1,2026-03-03T11:45:54.537Z,961564,indoor,Indoor Grain,0.46566314834707645,138,2.143014800254095,888,888,nnapi,true,0.94,,nominal,0,0,,8,preview,320,752,84.57779255319149,107.90857712765957,98.31715425531915,0.4010037317474167,0.6069549699823683,0.13693862777483112,0.3959374728823235,0.4060699906136187,0.05387984981226536,class-200177,ambient-latent-unet-vae-onnx-v1,46,fold_capture_20260303_134809
5,gen_1772538524977_767387_2,2026-03-03T11:48:44.977Z,767387,indoor,Indoor Grain,0.4575714465044172,109,2.041392685158225,169053,169053,nnapi,true,0.874,4.81,ambient-unstable,17.578125,0.13887174422910753,,8,preview,320,752,122.24301861702128,124.62267287234043,120.8065159574468,0.485651889602524,0.35164088982861624,0.14109662240890847,0.5326097001470849,0.4386940790571211,-0.005633343763037146,class-4b2460,ambient-latent-unet-vae-onnx-v1,51,fold_capture_20260303_134809
6,gen_1772538526541_512783_3,2026-03-03T11:48:46.541Z,512783,indoor,Indoor Grain,0.46214453469100386,123,2.093421685162235,391,391,nnapi,true,0.904,,nominal,9.912738350734458,0.07458079995746082,,8,preview,320,752,97.20711436170212,104.38065159574468,110.69913563829788,0.40514412599040717,0.5578398150670221,0.1687154890993571,0.40564828431376826,0.4046399676678038,0.05290988735919902,class-5444ac,ambient-latent-unet-vae-onnx-v1,24,fold_capture_20260303_134809
7,gen_1772538528836_648593_4,2026-03-03T11:48:48.836Z,648593,indoor,Indoor Grain,0.46752903848390764,147,2.1702617153949575,416,416,nnapi,true,0.919,,nominal,6.224313508283899,0.04421440707128192,,8,preview,320,752,96.02094414893617,100.25698138297872,85.88962765957447,0.38556500756148704,0.5553102349602405,0.17587827926833802,0.39757034261584745,0.37355967250692423,-0.039730652899457625,class-ad7653,ambient-latent-unet-vae-onnx-v1,36,fold_capture_20260303_134809
8,gen_1772538534294_191632_5,2026-03-03T11:48:54.294Z,191632,indoor,Indoor Grain,0.47026166818298515,147,2.1702617153949575,423,423,nnapi,true,0.933,,nominal,2.058933938148016,0.014205318024012523,,8,preview,320,752,97.85006648936171,97.82480053191489,111.01628989361703,0.3873827357120076,0.5319273455749328,0.15017026765451003,0.3731775750940095,0.4015878963277636,0.051632248644138505,class-51f1c3,ambient-latent-unet-vae-onnx-v1,52,fold_capture_20260303_134809
9,gen_1772538541630_654470_6,2026-03-03T11:49:01.630Z,654470,indoor,Indoor Grain,0.474137728326372,158,2.2013971243204513,420,420,nnapi,true,0.918,,nominal,6.939848890412975,0.04594096351312691,,8,preview,320,752,104.8407579787234,89.5907579787234,94.63962765957447,0.3654801426269212,0.7007749484872786,0.15866277965062028,0.32399651387162826,0.4069637713807056,-0.040004432624113455,class-4b2449,ambient-latent-unet-vae-onnx-v1,45,fold_capture_20260303_134809
10,gen_1772538546120_4710_7,2026-03-03T11:49:06.120Z,4710,indoor,Indoor Grain,0.4768604282978123,158,2.2013971243204513,411,411,nnapi,true,0.932,,nominal,2.488780312982243,0.016003863373917123,,8,preview,320,752,73.79886968085107,81.7157579787234,86.76063829787235,0.3152818348452658,0.7763524764466239,0.17667356068212609,0.2543620593451414,0.37620161034596267,0.050830465164789326,class-548fd0,ambient-latent-unet-vae-onnx-v1,44,fold_capture_20260303_134809
11,gen_1772538728546_999791_8,2026-03-03T11:52:08.546Z,999791,indoor,Indoor Grain,0.47435746803762624,150,2.1789769472931693,158192,158192,nnapi,true,0.936,,nominal,1.4146367792606043,0.00934280073149684,,8,preview,320,752,82.64860372340425,75.58444148936171,87.93916223404256,0.3057972283060922,0.7461238200578717,0.16126439487149552,0.33044232843165633,0.28115212818143936,0.020747288277012964,class-f5a3b1,ambient-latent-unet-vae-onnx-v1,15,fold_capture_20260303_134809
12,gen_1772538735652_951387_9,2026-03-03T11:52:15.652Z,951387,indoor,Indoor Grain,0.47733925892434814,161,2.2095150145426308,433,433,nnapi,true,0.926,,nominal,4.692623423468945,0.03002176561495386,,8,preview,320,752,84.93882978723404,67.55851063829788,87.24168882978724,0.28499879197947575,0.7227901260515105,0.18683356814478902,0.29189354192679406,0.278104042031813,0.00903081977471841,class-b6ba94,ambient-latent-unet-vae-onnx-v1,40,fold_capture_20260303_134809
13,gen_1772538739336_782282_a,2026-03-03T11:52:19.336Z,782282,indoor,Indoor Grain,0.4800367764983938,168,2.2278867046136734,432,432,nnapi,true,0.919,,nominal,7.131159660061456,0.04432903006568774,,8,preview,320,752,100.82047872340425,89.30551861702128,112.72672872340425,0.3664494529611867,0.5593137329811981,0.15034633071912676,0.3376770264912531,0.3952218794330607,0.046691176470588236,class-73667c,ambient-latent-unet-vae-onnx-v1,47,fold_capture_20260303_134809
14,gen_1772538742176_829824_b,2026-03-03T11:52:22.176Z,829824,indoor,Indoor Grain,0.4827550009344139,167,2.225309281725863,396,396,nnapi,true,0.936,,nominal,1.4008747361913265,0.00845943318818656,,8,preview,320,752,95.13397606382979,94.67719414893617,119.55252659574468,0.3787070783783642,0.4378055454430029,0.15292170689238427,0.3756714095739871,0.3817427471835774,0.09575902169378388,class-1424fc,ambient-latent-unet-vae-onnx-v1,41,fold_capture_20260303_134809
15,gen_1772539656310_890087_1,2026-03-03T12:07:36.310Z,890087,studio,Studio Drift,0.49565368337697285,190,2.2810333672477277,1004,1004,nnapi,true,0.94,,nominal,0,0,,8,preview,320,752,88.53257978723404,99.49966755319149,98.24833776595744,0.3806969360140391,0.6178638396403544,0.16451931718270887,0.41969146276638447,0.34170240926156137,0.03810101168126825,class-32a87e,ambient-latent-unet-vae-onnx-v1,22,fold_capture_20260303_134809
16,gen_1772539658757_795527_2,2026-03-03T12:07:38.757Z,795527,studio,Studio Drift,0.49854448359323406,199,2.3010299956639813,595,595,nnapi,true,0.933,,nominal,3.05859375,0.015609736647993462,,8,preview,320,752,80.9591090425532,89.54587765957447,99.83178191489361,0.34691361936822684,0.7112523897196724,0.16624711346053567,0.3289501814769324,0.36487705725882735,0.07401048185231536,class-5c25e5,ambient-latent-unet-vae-onnx-v1,49,fold_capture_20260303_134809
17,gen_1772539665586_715704_3,2026-03-03T12:07:45.586Z,715704,studio,Studio Drift,0.5012118864975859,204,2.311753861055754,556,556,nnapi,true,0.934,,nominal,2.4125155471265316,0.011967585952443007,,8,preview,320,752,104.42386968085107,120.43882978723404,100.27692819148936,0.4532484704842574,0.4696222529250505,0.17177884571958843,0.45620821026298264,0.4502887307052131,-0.01626251564455572,class-a70607,ambient-latent-unet-vae-onnx-v1,46,fold_capture_20260303_134809
18,gen_1772539667638_727970_4,2026-03-03T12:07:47.638Z,727970,indoor,Indoor Grain,0.4883103732067967,150,2.1789769472931693,513,513,nnapi,true,0.87,4.79,ambient-unstable,25.700970003555994,0.14627676786893,,8,preview,320,752,100.19946808510639,75.71143617021276,56.05119680851064,0.31175734303339575,0.669342394797766,0.16552694257576955,0.313007235607156,0.3105074504592135,-0.17313047559449313,class-6271b1,ambient-latent-unet-vae-onnx-v1,45,fold_capture_20260303_134809
19,gen_1772539669684_942365_5,2026-03-03T12:07:49.684Z,942365,indoor,Indoor Grain,0.4834391724781124,169,2.230448921378274,488,488,nnapi,true,0.934,,nominal,2.188653279749815,0.013120530004594236,,8,preview,320,752,81.82446808510639,91.33610372340425,76.85538563829788,0.34615067506275965,0.6334712156248579,0.17605124052857937,0.34410237014997486,0.3481989799748294,-0.019486597830621625,class-6f3bfa,ambient-latent-unet-vae-onnx-v1,37,fold_capture_20260303_134809
20,gen_1772539671608_611055_6,2026-03-03T12:07:51.608Z,611055,studio,Studio Drift,0.49075145670059905,199,2.3010299956639813,480,480,nnapi,true,0.891,4.9,ambient-unstable,18.66861746985927,0.10352395244759455,,8,preview,320,752,105.31283244680851,112.22606382978724,98.98570478723404,0.4305896349609063,0.5181396873659225,0.11306077931483036,0.45573203744223434,0.40544723247839964,-0.0248122653316646,class-d19529,ambient-latent-unet-vae-onnx-v1,43,fold_capture_20260303_134809
21,gen_1772539673460_736812_7,2026-03-03T12:07:53.460Z,736812,studio,Studio Drift,0.49642214009776003,200,2.303196057420489,465,465,nnapi,true,0.919,,nominal,8.438322995096883,0.04405016247002734,,8,preview,320,752,64.61968085106383,111.19315159574468,93.96376329787235,0.3923438034520645,0.7207145091362277,0.13591481030439623,0.3952762745099003,0.389411332394129,0.11507483312473928,class-baf01c,ambient-latent-unet-vae-onnx-v1,14,fold_capture_20260303_134809
22,gen_1772539676383_967004_8,2026-03-03T12:07:56.383Z,967004,studio,Studio Drift,0.499068054035117,200,2.303196057420489,631,631,nnapi,true,0.933,,nominal,2.9629068851673708,0.015037305099911302,,8,preview,320,752,112.78956117021276,126.47639627659575,97.2596409574468,0.4763024525443871,0.4494148106102169,0.11181505240378341,0.4894958176890395,0.46310908740165824,-0.06090164789319984,class-4de586,ambient-latent-unet-vae-onnx-v1,33,fold_capture_20260303_134809
23,gen_1772539682744_365132_9,2026-03-03T12:08:02.744Z,365132,studio,Studio Drift,0.5018615709790922,209,2.322219294733919,587,587,nnapi,true,0.926,,nominal,6.012993002799135,0.029622551175810245,,8,preview,320,752,89.82945478723404,133.23005319148936,125.68085106382979,0.4841491512831507,0.44409440099462644,0.060892404630758845,0.49465951241139444,0.4736387901542665,0.14059371088861078,class-f5bd20,ambient-latent-unet-vae-onnx-v1,37,fold_capture_20260303_134809
24,gen_1772539722933_890087_a,2026-03-03T12:08:42.933Z,890087,studio,Studio Drift,0.4956670512282538,153,2.187520720836463,26922,26922,nnapi,true,0.847,4.66,ambient-unstable,37.027057939529215,0.19485150347016392,,8,preview,320,752,81.33078457446808,91.11070478723404,89.17453457446808,0.34859491082532534,0.6683827563931916,0.16657730178105795,0.3749024958274362,0.3222873258238669,0.030759803921568626,class-32a87e,ambient-latent-unet-vae-onnx-v1,24,fold_capture_20260303_134809
25,gen_1772539724642_259114_b,2026-03-03T12:08:44.642Z,259114,studio,Studio Drift,0.4929237327678237,182,2.2624510897304293,463,463,nnapi,true,0.933,,nominal,2.55383774205319,0.013837901033641102,,8,preview,320,752,104.42918882978724,112.9375,107.13397606382979,0.4341553671245399,0.4290045310902159,0.15071537353475145,0.49083301157646264,0.3774777226742004,0.010607008760951199,class-ec6bae,ambient-latent-unet-vae-onnx-v1,43,fold_capture_20260303_134809
26,gen_1772539733001_261176_c,2026-03-03T12:08:53.001Z,261176,studio,Studio Drift,0.4955871634383192,192,2.285557309007774,486,486,nnapi,true,0.935,,nominal,2.134586388857713,0.011242628914129119,,8,preview,320,752,108.06748670212765,107.52460106382979,122.4158909574468,0.42633399874778005,0.5080307824052344,0.12931914195873223,0.44003900500654686,0.4126289924912366,0.05626825198164374,class-aa14bf,ambient-latent-unet-vae-onnx-v1,37,fold_capture_20260303_134809
27,gen_1772539779659_111210_d,2026-03-03T12:09:39.659Z,111210,studio,Studio Drift,0.49809109104805693,201,2.305351369446624,24299,24299,nnapi,true,0.925,,nominal,6.002518870627512,0.030782545681423943,,8,preview,320,752,97.51429521276596,90.20545212765957,126.4315159574468,0.37009738814244747,0.5333232241749314,0.19759221270636984,0.3274947564670518,0.4127000198166222,0.11340086566541509,class-db3cc0,ambient-latent-unet-vae-onnx-v1,17,fold_capture_20260303_134809
28,gen_1772539817349_684259_e,2026-03-03T12:10:17.349Z,684259,studio,Studio Drift,0.49501513050761875,173,2.2405492482825995,508,508,nnapi,true,0.9,,nominal,15.711955958929224,0.08325893226578995,,8,preview,320,752,96.54920212765957,92.17287234042553,94.37134308510639,0.36573337114220067,0.6315208070612139,0.14626977446706274,0.32966282645005074,0.4018039158320343,-0.008540623696286982,class-6e8625,ambient-latent-unet-vae-onnx-v1,48,fold_capture_20260303_134809
29,gen_1772539819414_469224_f,2026-03-03T12:10:19.414Z,469224,studio,Studio Drift,0.4907678350742048,175,2.24551266781415,499,499,nnapi,true,0.926,,nominal,5.362856420173273,0.02973370751946822,,8,preview,320,752,96.08244680851064,93.32546542553192,101.30019946808511,0.37053872731576354,0.46955323868965093,0.1668708970291118,0.3431829808097145,0.39789447382141696,0.020461775135586165,class-ae11da,ambient-latent-unet-vae-onnx-v1,47,fold_capture_20260303_134809
30,gen_1772539821644_441640_g,2026-03-03T12:10:21.644Z,441640,indoor,Indoor Grain,0.4864473778466705,160,2.2068258760318495,488,488,nnapi,true,0.906,,nominal,12.246830052260577,0.07110046697837531,,8,preview,320,752,88.91356382978724,91.60871010638297,112.23670212765957,0.3628433844387034,0.5409170669224469,0.16658810260496698,0.35520046464329297,0.37048630423434753,0.0914632874426366,class-f00984,ambient-latent-unet-vae-onnx-v1,41,fold_capture_20260303_134809
31,gen_1772539823579_430626_h,2026-03-03T12:10:23.579Z,430626,indoor,Indoor Grain,0.47960819902120766,150,2.1789769472931693,489,489,nnapi,true,0.91,,nominal,10.13538142829745,0.06329257992766382,,8,preview,320,752,91.38863031914893,76.12898936170212,85.44780585106383,0.3139059120775762,0.5267413066928793,0.18977372950082305,0.3227913751563003,0.3050204489985566,-0.023297350855235675,class-c16cdf,ambient-latent-unet-vae-onnx-v1,50,fold_capture_20260303_134809
32,gen_1772539825482_318646_i,2026-03-03T12:10:25.482Z,318646,indoor,Indoor Grain,0.47643492582252883,151,2.1818435879447726,499,499,nnapi,true,0.928,,nominal,3.80711404006297,0.02459262976168987,,8,preview,320,752,81.38896276595744,97.0252659574468,101.76396276595744,0.36879655611263706,0.6495604489543791,0.17332281847250466,0.371964109302918,0.3656290029202079,0.07990196078431372,class-131ffa,ambient-latent-unet-vae-onnx-v1,25,fold_capture_20260303_134809
33,gen_1772539827222_438451_j,2026-03-03T12:10:27.222Z,438451,daylight,Soft Daylight,0.8737270830968675,14925,4.173943437284376,463,463,nnapi,true,0.6,3.3,ambient-unstable,4431.6887995057405,0.4223346391648994,,8,preview,320,752,163.91389627659575,186.67121010638297,179.81981382978722,0.7111307230383695,0.30893677386489893,0.1031859559049098,0.7234908041300822,0.698770641948291,0.06237614726741754,class-4df59f,ambient-latent-unet-vae-onnx-v1,20,fold_capture_20260303_134809
34,gen_1772539829199_385442_k,2026-03-03T12:10:29.199Z,385442,solar,Solar Echo,0.9935795305062383,40698,4.6095837384680385,489,489,nnapi,true,0.6,3.3,ambient-unstable,3328.9745975866535,0.08908379498095402,,8,preview,320,752,171.33643617021278,188.5561835106383,170.78390957446808,0.7200474786197839,0.25478378401573626,0.1043624357457294,0.7551090727997664,0.6849858844386412,-0.0021667709637046852,class-ed6cfb,ambient-latent-unet-vae-onnx-v1,32,fold_capture_20260303_134809
35,gen_1772539830997_943246_l,2026-03-03T12:10:30.997Z,943246,daylight,Soft Daylight,0.833916111290108,410,2.6138418218760693,492,492,nnapi,true,0.6,3.3,ambient-unstable,6471.417685865163,0.9404192538926733,,8,preview,320,752,130.96642287234042,141.48138297872342,139.83244680851064,0.5455954873289763,0.3786108894405491,0.14469627105580474,0.5359726736547893,0.5552183010007944,0.0347687213183146,class-8820d6,ambient-latent-unet-vae-onnx-v1,30,fold_capture_20260303_134809
36,gen_1772539832816_811543_m,2026-03-03T12:10:32.816Z,811543,daylight,Soft Daylight,0.7933832044859086,3356,3.5259513412480126,632,632,nnapi,true,0.787,4.33,ambient-unstable,1122.2542775183592,0.25060083862416593,,8,preview,320,752,146.33078457446808,137.31449468085106,145.43982712765958,0.548305909469401,0.48330972574145353,0.2093377578567557,0.5258303827702635,0.5707814361701695,-0.0034939507717980382,class-ead287,ambient-latent-unet-vae-onnx-v1,31,fold_capture_20260303_134809
37,gen_1772539834770_741579_n,2026-03-03T12:10:34.770Z,741579,studio,Studio Drift,0.5340336529924885,169,2.230448921378274,494,494,nnapi,true,0.745,4.1,ambient-unstable,116.85386549299574,0.40878882393793975,,8,preview,320,752,101.95977393617021,88.34607712765957,97.75997340425532,0.36047071521710333,0.5104072057646882,0.15406233126460808,0.3455382321655824,0.3754031982683205,-0.016469806007509368,class-374c5d,ambient-latent-unet-vae-onnx-v1,43,fold_capture_20260303_134809
38,gen_1772539836865_497080_o,2026-03-03T12:10:36.865Z,497080,studio,Studio Drift,0.5135211953884458,192,2.285557309007774,665,665,nnapi,true,0.862,4.74,ambient-unstable,37.81334950485757,0.16453939506268023,,8,preview,320,752,103.03989361702128,130.9903590425532,124.02958776595744,0.48841381336057255,0.4151586193502807,0.07158804512494593,0.4660109595327119,0.5108166671879786,0.08231252607425947,class-174058,ambient-latent-unet-vae-onnx-v1,40,fold_capture_20260303_134809
39,gen_1772539838737_318884_p,2026-03-03T12:10:38.737Z,318884,studio,Studio Drift,0.5044833972684487,194,2.290034611362518,636,636,nnapi,true,0.906,,nominal,14.733756822361784,0.07058636344527934,,8,preview,320,752,84.88996010638297,118.65059840425532,125.32546542553192,0.43903926314103314,0.5968384128267986,0.14142256000095604,0.46377350698737957,0.41430501929426505,0.15857060909470175,class-6c2734,ambient-latent-unet-vae-onnx-v1,26,fold_capture_20260303_134809
40,gen_1772539935822_502946_q,2026-03-03T12:12:15.822Z,502946,studio,Studio Drift,0.49994580704475017,190,2.2810333672477277,95646,95646,nnapi,true,0.919,,nominal,8.887678659433902,0.04468692439541594,,8,preview,320,752,91.27127659574468,107.51662234042553,116.05352393617021,0.4105067691380816,0.5414131449402602,0.14580177948520215,0.4120596375679461,0.40895390070982246,0.09718528368794324,class-c4bada,ambient-latent-unet-vae-onnx-v1,36,fold_capture_20260303_134809
41,gen_1772539937559_186302_r,2026-03-03T12:12:17.559Z,186302,studio,Studio Drift,0.4940824366011135,185,2.2695129442179165,512,512,nnapi,true,0.935,,nominal,1.8461845397486059,0.009880771953124142,,8,preview,320,752,92.94946808510639,89.33311170212765,115.77992021276596,0.3608290535047859,0.602153965424011,0.1834744399383765,0.28914304078054265,0.4325150662280468,0.08953118481435125,class-c3f7aa,ambient-latent-unet-vae-onnx-v1,52,fold_capture_20260303_134809
42,gen_1772539942840_389660_s,2026-03-03T12:12:22.840Z,389660,studio,Studio Drift,0.49708772890938213,198,2.298853076409707,508,508,nnapi,true,0.927,,nominal,5.075381213908543,0.026307587107563292,,8,preview,320,752,106.96143617021276,124.27061170212765,100.2686170212766,0.4661087724238062,0.5253118541532394,0.13441796481503068,0.5006736462245682,0.4315438986228778,-0.02624634960367124,class-2a84dd,ambient-latent-unet-vae-onnx-v1,41,fold_capture_20260303_134809
43,gen_1772539958969_123111_t,2026-03-03T12:12:38.969Z,123111,studio,Studio Drift,0.4932286596063043,158,2.2013971243204513,478,478,nnapi,true,0.87,4.79,ambient-unstable,27.15437010613053,0.1466580026740154,,8,preview,320,752,100.09009308510639,102.08676861702128,71.37400265957447,0.3899796615562601,0.632117072864811,0.15398679392183728,0.41835028420999054,0.36160903890294954,-0.11261211931581144,class-9339fc,ambient-latent-unet-vae-onnx-v1,40,fold_capture_20260303_134809
44,gen_1772539960893_977148_u,2026-03-03T12:12:40.893Z,977148,indoor,Indoor Grain,0.47081512809038134,93,1.9731278535996986,484,484,nnapi,true,0.768,4.22,ambient-unstable,52.799499888523826,0.36213772975142955,,8,preview,320,752,145.46941489361703,127.00897606382979,130.3962765957447,0.5144244253232777,0.335690118792677,0.17478506507405558,0.4929815446391243,0.5358673060078465,-0.059110346266166014,class-da6b99,ambient-latent-unet-vae-onnx-v1,39,fold_capture_20260303_134809
45,gen_1772539963136_535_v,2026-03-03T12:12:43.136Z,535,indoor,Indoor Grain,0.45508391686763283,106,2.0293837776852097,498,498,nnapi,true,0.873,4.8,ambient-unstable,17.259164015470986,0.14002337394812028,,8,preview,320,752,91.97273936170212,96.19514627659575,100.76961436170212,0.3750107418125622,0.45290329094169474,0.18601271532485203,0.37497978566970397,0.37504169795571785,0.034497549019607845,class-b5eb84,ambient-latent-unet-vae-onnx-v1,35,fold_capture_20260303_134809
46,gen_1772539965373_936620_w,2026-03-03T12:12:45.373Z,936620,indoor,Indoor Grain,0.44557088070753004,105,2.0253058652647704,489,489,nnapi,true,0.913,,nominal,6.343709819026813,0.0569741194122021,,8,preview,320,752,86.96243351063829,128.1060505319149,108.64328457446808,0.46256355235731206,0.4807011909775975,0.11841437716990945,0.4454356789734168,0.4796914257409789,0.08502294534835213,class-1c9eb3,ambient-latent-unet-vae-onnx-v1,38,fold_capture_20260303_134809
47,gen_1772539990121_361561_x,2026-03-03T12:13:10.121Z,361561,indoor,Indoor Grain,0.4405198890695896,100,2.0043213737826426,23473,23473,nnapi,true,0.915,,nominal,5.488752579901941,0.0520316379297832,,8,preview,320,752,114.39993351063829,108.20944148936171,112.46043882978724,0.43071553765039167,0.5244196580125071,0.18343152211510746,0.43888467772161194,0.4225463975803323,-0.00760586149353355,class-97b09d,ambient-latent-unet-vae-onnx-v1,14,fold_capture_20260303_134809
48,gen_1772539991761_855413_y,2026-03-03T12:13:11.761Z,855413,indoor,Indoor Grain,0.4890846121976964,178,2.2528530309798933,458,458,nnapi,true,0.938,,nominal,0.8433506146528771,0.004760479595764085,,8,preview,320,752,68.90791223404256,88.33078457446808,83.48570478723404,0.3288300672718451,0.7821456772895651,0.12463710249671814,0.30029250156421367,0.357367632978688,0.05716781393408426,class-945c6b,ambient-latent-unet-vae-onnx-v1,37,fold_capture_20260303_134809
49,gen_1772540002817_109842_z,2026-03-03T12:13:22.817Z,109842,indoor,Indoor Grain,0.4848569609417535,148,2.173186268412274,620,620,nnapi,true,0.88,4.84,ambient-unstable,21.351548499495664,0.1260782596242942,,8,preview,320,752,91.6845079787234,96.04820478723404,106.61934840425532,0.37601458594050435,0.5700445327622701,0.15284038940005035,0.3622401277635382,0.3897890441176542,0.05856800166875262,class-31166f,ambient-latent-unet-vae-onnx-v1,37,fold_capture_20260303_134809
50,gen_1772540004450_900492_10,2026-03-03T12:13:24.450Z,900492,indoor,Indoor Grain,0.4747335845889164,138,2.143014800254095,489,489,nnapi,true,0.896,4.93,ambient-unstable,14.023309523224725,0.092244469398835,,8,preview,320,752,78.31482712765957,98.88630319148936,118.40558510638297,0.376165096213815,0.5711912640061418,0.18096115743868435,0.41205771537370417,0.3402724770545136,0.15721865874009178,class-658e89,ambient-latent-unet-vae-onnx-v1,37,fold_capture_20260303_134809
51,gen_1772540006521_404004_11,2026-03-03T12:13:26.521Z,404004,indoor,Indoor Grain,0.4812138365317945,183,2.2648178230095364,638,638,nnapi,true,0.881,4.85,ambient-unstable,20.099541294889576,0.12338541864559541,,8,preview,320,752,76.80551861702128,98.02958776595744,86.97240691489361,0.36360400865604386,0.639641604290147,0.12726967157600808,0.35622550636185263,0.37098251095167945,0.03987015018773464,class-9b76ab,ambient-latent-unet-vae-onnx-v1,38,fold_capture_20260303_134809
52,gen_1772540008446_490901_12,2026-03-03T12:13:28.446Z,490901,indoor,Indoor Grain,0.4895987288281543,189,2.278753600952829,495,495,nnapi,true,0.911,,nominal,10.870118983781538,0.06102355720313892,,8,preview,320,752,81.14960106382979,79.58543882978724,82.06914893617021,0.31410707290263834,0.44380151550360836,0.21486053088679807,0.22823921412188153,0.39997493168558435,0.0036060700876094764,class-68e1cf,ambient-latent-unet-vae-onnx-v1,30,fold_capture_20260303_134809
53,gen_1772540010356_300707_13,2026-03-03T12:13:30.356Z,300707,studio,Studio Drift,0.4925180718671679,189,2.278753600952829,479,479,nnapi,true,0.926,,nominal,5.242081446282839,0.0285271050496278,,8,preview,320,752,92.49235372340425,114.10206117021276,108.8221409574468,0.4279475573625987,0.5816625719350401,0.1284359257749818,0.4366673962239572,0.4192277185020229,0.0640383813099708,class-3124d7,ambient-latent-unet-vae-onnx-v1,37,fold_capture_20260303_134809
54,gen_1772540030352_399228_14,2026-03-03T12:13:50.352Z,399228,studio,Studio Drift,0.49504560963005095,189,2.278753600952829,481,481,nnapi,true,0.939,,nominal,0.2267615677807555,0.0012012378961341829,,8,preview,320,752,86.53856382978724,92.28058510638297,101.10172872340425,0.35959497236111687,0.6698234309140817,0.14064345751610277,0.2724733614937023,0.44671658322885244,0.05711045056320398,class-1cd297,ambient-latent-unet-vae-onnx-v1,34,fold_capture_20260303_134809
55,gen_1772540040538_300707_15,2026-03-03T12:14:00.538Z,300707,studio,Studio Drift,0.49252948675318214,177,2.250420002308894,2519,2519,nnapi,true,0.922,,nominal,6.780268160951692,0.03689334131895839,,8,preview,320,752,87.04355053191489,109.78058510638297,106.57047872340425,0.41064675245210425,0.5985241888584292,0.13059398617995285,0.4227665764503799,0.3985269284516637,0.0765761889862328,class-3124d7,ambient-latent-unet-vae-onnx-v1,21,fold_capture_20260303_134809
56,gen_1772540042572_229211_16,2026-03-03T12:14:02.572Z,229211,indoor,Indoor Grain,0.4843031115451519,164,2.2174839442139063,486,486,nnapi,true,0.928,,nominal,4.354691281575612,0.02586617128650326,,8,preview,320,752,101.16090425531915,103.95246010638297,94.10206117021276,0.40254030011531355,0.4942454318621911,0.12670373720356934,0.4076683182101396,0.3974122820188229,-0.027681737588652507,class-50ef48,ambient-latent-unet-vae-onnx-v1,36,fold_capture_20260303_134809
57,gen_1772540044673_619225_17,2026-03-03T12:14:04.673Z,619225,indoor,Indoor Grain,0.4811773696665555,158,2.2013971243204513,491,491,nnapi,true,0.926,,nominal,4.837135384414722,0.029705357890235207,,8,preview,320,752,104.40890957446808,80.58676861702128,75.76828457446808,0.3345233773986091,0.7789620332609323,0.16545605352682918,0.31536690602812817,0.35367984876940867,-0.11231617647058824,class-007fe1,ambient-latent-unet-vae-onnx-v1,43,fold_capture_20260303_134809
58,gen_1772540053313_507820_18,2026-03-03T12:14:13.313Z,507820,indoor,Indoor Grain,0.4756557386653682,131,2.12057393120585,496,496,nnapi,true,0.87,4.79,ambient-unstable,22.52594523809529,0.14672402897869144,,8,preview,320,752,95.07845744680851,89.58178191489361,104.50265957446808,0.3601084803925268,0.6009324587586603,0.192389626162329,0.37319264758059567,0.3470243132042184,0.036957655402586546,class-a8aa0b,ambient-latent-unet-vae-onnx-v1,37,fold_capture_20260303_134809
59,gen_1772540055392_596909_19,2026-03-03T12:14:15.392Z,596909,indoor,Indoor Grain,0.46355204817749485,116,2.0681858617461617,487,487,nnapi,true,0.873,4.8,ambient-unstable,18.92500814732145,0.14026316104911907,,8,preview,320,752,107.08011968085107,114.96675531914893,103.70711436170212,0.4410867078640009,0.44088476185905645,0.11040995097051236,0.4316757452021378,0.4504976705257058,-0.013227471839799783,class-23fadb,ambient-latent-unet-vae-onnx-v1,39,fold_capture_20260303_134809
60,gen_1772540063556_249145_1,2026-03-03T12:14:23.556Z,249145,indoor,Indoor Grain,0.4571428363856785,126,2.103803720955957,995,995,nnapi,true,0.94,,nominal,0,0,,8,preview,320,752,88.0654920212766,93.47041223404256,97,0.3630437742486131,0.68876912464592,0.15378668384054275,0.3186025083436469,0.4074850401540653,0.035037286191072166,class-64b396,ambient-latent-unet-vae-onnx-v1,39,fold_capture_20260303_134809
61,gen_1772540065147_489383_2,2026-03-03T12:14:25.147Z,489383,indoor,Indoor Grain,0.46027164138151044,133,2.1271047983648077,469,469,nnapi,true,0.93,,nominal,2.71875,0.02086831374430319,,8,preview,320,752,78.39627659574468,96.41156914893617,62.292220744680854,0.35340431763602725,0.7920988199194405,0.14290636827804581,0.315827836357853,0.3909807989157087,-0.0631531602002503,class-5aa796,ambient-latent-unet-vae-onnx-v1,52,fold_capture_20260303_134809
62,gen_1772540069393_627583_3,2026-03-03T12:14:29.393Z,627583,indoor,Indoor Grain,0.4478941437934483,60,1.7853298350107671,567,567,nnapi,true,0.714,3.93,ambient-unstable,54.14380645751953,0.474347300461458,,8,preview,320,752,107.13663563829788,124.97739361702128,128.32347074468086,0.4761805303504541,0.40704316460032774,0.11071021239975,0.5169506586350073,0.43541040206434656,0.08308562786816857,class-54ebc5,ambient-latent-unet-vae-onnx-v1,38,fold_capture_20260303_134809
63,gen_1772540071240_207667_4,2026-03-03T12:14:31.240Z,207667,indoor,Indoor Grain,0.424313991063456,74,1.8750612633917,491,491,nnapi,true,0.861,4.74,ambient-unstable,14.685668349266052,0.16559235130788286,,8,preview,320,752,119.34541223404256,124.4404920212766,129.60039893617022,0.4852149934819207,0.33611173179838555,0.1382026096482688,0.5072231841891979,0.46320680277456466,0.04021563412599085,class-217475,ambient-latent-unet-vae-onnx-v1,58,fold_capture_20260303_134809
64,gen_1772540073195_257421_5,2026-03-03T12:14:33.195Z,257421,indoor,Indoor Grain,0.43034233533841193,120,2.08278537031645,533,533,nnapi,true,0.812,4.47,ambient-unstable,25.398233665153384,0.2684752584349784,,8,preview,320,752,86.47007978723404,102.33377659574468,107.8125,0.3896341901337288,0.6157754851282575,0.16329743075616834,0.3305342845222359,0.44873409574488776,0.08369576554025866,class-d5019f,ambient-latent-unet-vae-onnx-v1,33,fold_capture_20260303_134809
65,gen_1772540075236_979087_6,2026-03-03T12:14:35.236Z,979087,indoor,Indoor Grain,0.45238353066168846,142,2.155336037465062,489,489,nnapi,true,0.852,4.68,ambient-unstable,22.246129827486584,0.1857654353503528,,8,preview,320,752,61.16688829787234,101.828125,92.453125,0.3627712591260211,0.7981281480546757,0.13378853420522813,0.3823320838548151,0.34321043439687915,0.12269112432206926,class-09196a,ambient-latent-unet-vae-onnx-v1,44,fold_capture_20260303_134809
66,gen_1772540076836_42952_7,2026-03-03T12:14:36.836Z,42952,indoor,Indoor Grain,0.4608666107572265,147,2.1702617153949575,489,489,nnapi,true,0.882,4.85,ambient-unstable,15.888448027961203,0.1211826707028044,,8,preview,320,752,96.75565159574468,90.62965425531915,68.97573138297872,0.3543867767004169,0.6796931620518232,0.1480213294524245,0.34134397736777,0.3674295760320729,-0.10894086357947434,class-868f31,ambient-latent-unet-vae-onnx-v1,42,fold_capture_20260303_134809
67,gen_1772540079056_978385_8,2026-03-03T12:14:39.056Z,978385,indoor,Indoor Grain,0.46663420351182106,146,2.167317334748176,474,474,nnapi,true,0.918,,nominal,6.562314011796133,0.047062700196783894,,8,preview,320,752,71.36436170212765,94.97140957446808,101.80684840425532,0.3546904701190738,0.6107761910389377,0.16698761852414254,0.3259546636419727,0.38342627659542694,0.11938230079265752,class-8d5972,ambient-latent-unet-vae-onnx-v1,38,fold_capture_20260303_134809
68,gen_1772540080991_411076_9,2026-03-03T12:14:40.991Z,411076,studio,Studio Drift,0.5068018462460318,340,2.5327543789924976,508,508,nnapi,true,0.66,3.63,ambient-unstable,126.04972622372651,0.5891543114150718,,8,preview,320,752,105.53922872340425,129.9594414893617,124.65525265957447,0.4877833012622185,0.4686206512621538,0.1250080330684864,0.5072683714022482,0.4682982311222852,0.07496479974968714,class-2e7dec,ambient-latent-unet-vae-onnx-v1,27,fold_capture_20260303_134809
69,gen_1772540082914_492669_a,2026-03-03T12:14:42.914Z,492669,studio,Studio Drift,0.5217949774173258,214,2.3324384599156054,507,507,nnapi,true,0.87,4.78,ambient-unstable,36.96339674936539,0.14728600755384402,,8,preview,320,752,86.96442819148936,117.49434840425532,100.97373670212765,0.43063097726277066,0.5570529197231213,0.16450006966419248,0.4007651121197615,0.4604968424081315,0.05493846474760114,class-1cbb20,ambient-latent-unet-vae-onnx-v1,35,fold_capture_20260303_134809
70,gen_1772540084986_1407_b,2026-03-03T12:14:44.986Z,1407,studio,Studio Drift,0.503009982803457,153,2.187520720836463,642,642,nnapi,true,0.818,4.5,ambient-unstable,52.48455800363851,0.2554185020691879,,8,preview,320,752,91.79488031914893,77.93982712765957,88.68982712765957,0.3202414173964053,0.5851446661727584,0.15301885166795903,0.2738184146850692,0.3666644201085303,-0.01217667918231122,class-f87697,ambient-latent-unet-vae-onnx-v1,38,fold_capture_20260303_134809
71,gen_1772540086783_496325_c,2026-03-03T12:14:46.783Z,496325,indoor,Indoor Grain,0.4879610931822881,156,2.1958996524092336,515,515,nnapi,true,0.888,4.89,ambient-unstable,19.048172907784988,0.10881674793497859,,8,preview,320,752,82.40525265957447,81.37433510638297,89.8809840425532,0.3223830911032579,0.6786090294508131,0.16681728951024727,0.34016444566102483,0.3046017365456323,0.02931659365874009,class-ca9884,ambient-latent-unet-vae-onnx-v1,41,fold_capture_20260303_134809
72,gen_1772540088782_681631_d,2026-03-03T12:14:48.782Z,681631,studio,Studio Drift,0.5518342335237737,423,2.6273658565927325,584,584,nnapi,true,0.833,4.58,ambient-unstable,77.59812082181128,0.2246603898231235,,8,preview,320,752,114.70246010638297,124.46808510638297,129.11136968085106,0.48128297402887094,0.3558590861786471,0.09136885305206763,0.4867678994567676,0.4757980486024371,0.05650552774301209,class-2fcd32,ambient-latent-unet-vae-onnx-v1,52,fold_capture_20260303_134809
73,gen_1772540090587_857620_e,2026-03-03T12:14:50.587Z,857620,studio,Studio Drift,0.5598411535986627,364,2.5622928644564746,487,487,nnapi,true,0.925,,nominal,12.075792778298364,0.032109997532910085,,8,preview,320,752,130.31981382978722,119.19647606382979,124.42054521276596,0.47819009986427685,0.3569505107980923,0.13675981726298697,0.42681850020776974,0.5295616995200971,-0.02313438673341672,class-94ba93,ambient-latent-unet-vae-onnx-v1,31,fold_capture_20260303_134809
74,gen_1772540092520_235704_f,2026-03-03T12:14:52.520Z,235704,studio,Studio Drift,0.5644512341707275,405,2.6085260335771943,491,491,nnapi,true,0.928,,nominal,10.046149921655399,0.025436262792887333,,8,preview,320,752,91.21509308510639,119.99567819148936,105.14827127659575,0.44237232556275785,0.5988941871166497,0.15266208646958768,0.4605477779518774,0.42419687317461,0.054639914476428866,class-d3edb0,ambient-latent-unet-vae-onnx-v1,44,fold_capture_20260303_134809
75,gen_1772540094419_498830_g,2026-03-03T12:14:54.419Z,498830,studio,Studio Drift,0.5582316803979515,310,2.4927603890268375,483,483,nnapi,true,0.863,4.75,ambient-unstable,59.69928050180158,0.16148065103283493,,8,preview,320,752,145.58942819148936,149.80585106382978,143.82912234042553,0.5822663519517447,0.25691430436590185,0.09124253538377963,0.5663573466841381,0.5981753572169173,-0.006903160200250327,class-491a21,ambient-latent-unet-vae-onnx-v1,42,fold_capture_20260303_134809
76,gen_1772540096516_520001_h,2026-03-03T12:14:56.516Z,520001,studio,Studio Drift,0.54074527906768,243,2.3873898263387296,489,489,nnapi,true,0.841,4.62,ambient-unstable,63.99813396169748,0.2084642441822861,,8,preview,320,752,150.47007978723406,145.97672872340425,145.32613031914894,0.5760197723722377,0.20468293799498752,0.08758793907741232,0.5783647460370299,0.5736747987069785,-0.02017235085523573,class-0194b1,ambient-latent-unet-vae-onnx-v1,41,fold_capture_20260303_134809
77,gen_1772540098440_866950_i,2026-03-03T12:14:58.440Z,866950,studio,Studio Drift,0.5119812083494447,141,2.1522883443830563,492,492,nnapi,true,0.761,4.18,ambient-unstable,85.07733776509113,0.37631961967586486,,8,preview,320,752,77.54886968085107,90.17121010638297,96.4627659574468,0.34487039554704146,0.6364539905395866,0.1492909320880859,0.3604943517942799,0.32924643929892894,0.07417214226115974,class-fc258f,ambient-latent-unet-vae-onnx-v1,42,fold_capture_20260303_134809
78,gen_1772540100495_607009_j,2026-03-03T12:15:00.495Z,607009,indoor,Indoor Grain,0.48577508854815876,131,2.12057393120585,482,482,nnapi,true,0.829,4.56,ambient-unstable,40.0170018696478,0.23399428964466043,,8,preview,320,752,79.0967420212766,74.61103723404256,102.60073138297872,0.30425707446812594,0.6935817396942886,0.179973871774411,0.30561890018782695,0.30289524874846413,0.09217250730079264,class-5b0abd,ambient-latent-unet-vae-onnx-v1,32,fold_capture_20260303_134809
79,gen_1772540102102_709846_k,2026-03-03T12:15:02.102Z,709846,indoor,Indoor Grain,0.475492918359001,130,2.1172712956557644,482,482,nnapi,true,0.868,4.77,ambient-unstable,23.259563551676877,0.15176582141207842,,8,preview,320,752,96.65458776595744,82.2716090425532,87.54355053191489,0.33611789997906966,0.6837834071025352,0.17497249090343425,0.281382980287778,0.3908528196704591,-0.03572955778055904,class-94e57a,ambient-latent-unet-vae-onnx-v1,34,fold_capture_20260303_134809
80,gen_1772540104201_176245_l,2026-03-03T12:15:04.201Z,176245,indoor,Indoor Grain,0.4663081184996032,126,2.103803720955957,494,494,nnapi,true,0.896,4.93,ambient-unstable,12.95325337336368,0.09322022377236922,,8,preview,320,752,76.30851063829788,98.66489361702128,98.70744680851064,0.36829411347468904,0.6977344790468721,0.154838115457821,0.40942401230690056,0.3271642146432421,0.08783896537338338,class-316345,ambient-latent-unet-vae-onnx-v1,46,fold_capture_20260303_134809
81,gen_1772540110101_198981_m,2026-03-03T12:15:10.101Z,198981,indoor,Indoor Grain,0.4798704500594697,219,2.342422680822206,480,480,nnapi,true,0.767,4.22,ambient-unstable,58.41620297947725,0.36377395517688255,,8,preview,320,752,99.0252659574468,119.75930851063829,89.99567819148936,0.4439306547244769,0.5515660231135157,0.13001640007589935,0.44429826032588804,0.44356304912422273,-0.0354101481017939,class-259b16,ambient-latent-unet-vae-onnx-v1,41,fold_capture_20260303_134809
82,gen_1772540112157_122075_n,2026-03-03T12:15:12.157Z,122075,studio,Studio Drift,0.5021977768893514,236,2.374748346010104,478,478,nnapi,true,0.865,4.76,ambient-unstable,32.28496063196695,0.15848098761938098,,8,preview,320,752,120.45811170212765,120.80019946808511,114.67054521276596,0.471705531654483,0.5346508360470005,0.14570200066811428,0.5295416244260615,0.41386943888244,-0.02269633917396743,class-555d41,ambient-latent-unet-vae-onnx-v1,35,fold_capture_20260303_134809
83,gen_1772540114111_224566_o,2026-03-03T12:15:14.111Z,224566,studio,Studio Drift,0.5099421811687515,231,2.3654879848909,481,481,nnapi,true,0.919,,nominal,9.776467766611063,0.04419271163384632,,8,preview,320,752,119.7842420212766,125.08876329787235,128.8809840425532,0.48719537416654535,0.33235891984286803,0.11689920922932315,0.5091497189192646,0.4652410294116572,0.03567349812265332,class-1f874b,ambient-latent-unet-vae-onnx-v1,45,fold_capture_20260303_134809
84,gen_1772540117448_63404_p,2026-03-03T12:15:17.448Z,63404,studio,Studio Drift,0.5071891612231411,207,2.3180633349627615,472,472,nnapi,true,0.923,,nominal,7.83429524679056,0.036466688141159796,,8,preview,320,752,126.68118351063829,128.17619680851064,133.45777925531914,0.5029007342507006,0.333855862250883,0.1454988386347585,0.5030908015226156,0.5027106669796653,0.026574885273258225,class-72c6b4,ambient-latent-unet-vae-onnx-v1,31,fold_capture_20260303_134809
85,gen_1772540119511_238818_q,2026-03-03T12:15:19.511Z,238818,studio,Studio Drift,0.5046138310252218,206,2.315970345456918,597,597,nnapi,true,0.933,,nominal,3.0238433072397584,0.014466499416504722,,8,preview,320,752,109.9783909574468,121.73869680851064,104.44581117021276,0.462705527221077,0.48983506009306826,0.14152668685119177,0.47052502555201636,0.45488602888977775,-0.02169639132248644,class-7c5858,ambient-latent-unet-vae-onnx-v1,49,fold_capture_20260303_134809
86,gen_1772540124046_612273_r,2026-03-03T12:15:24.046Z,612273,studio,Studio Drift,0.5010889486295894,194,2.290034611362518,656,656,nnapi,true,0.923,,nominal,7.323739337947586,0.03637792225612179,,8,preview,320,752,95.40857712765957,89.24634308510639,91.29920212765957,0.3557045116288147,0.5960668919962535,0.18663813471705867,0.35822902951551994,0.3531799937422984,-0.016115196078431374,class-df8fc3,ambient-latent-unet-vae-onnx-v1,44,fold_capture_20260303_134809
87,gen_1772540134888_104207_s,2026-03-03T12:15:34.888Z,104207,studio,Studio Drift,0.4981210368033137,189,2.278753600952829,628,628,nnapi,true,0.925,,nominal,6.059685894976695,0.031065803613768397,,8,preview,320,752,106.10106382978724,119.11868351063829,94.11336436170212,0.44919903342667333,0.4988565157800441,0.11410435787955515,0.46714587087986803,0.4312521959743698,-0.04701058614935338,class-e19870,ambient-latent-unet-vae-onnx-v1,35,fold_capture_20260303_134809
88,gen_1772540138273_96212_t,2026-03-03T12:15:38.273Z,96212,studio,Studio Drift,0.502468529984078,218,2.3404441148401185,493,493,nnapi,true,0.908,,nominal,13.696773757344374,0.0670413972859949,,8,preview,320,752,134.625,112.48404255319149,115.1688829787234,0.4603335513136515,0.33608104004109257,0.15911276065545976,0.447837789424597,0.47282931320373994,-0.07629849812265332,class-e90cdb,ambient-latent-unet-vae-onnx-v1,35,fold_capture_20260303_134809
89,gen_1772540140337_662243_u,2026-03-03T12:15:40.337Z,662243,studio,Studio Drift,0.5081529091526328,224,2.3521825181113627,488,488,nnapi,true,0.925,,nominal,6.950201428879666,0.03202122957327834,,8,preview,320,752,110.80851063829788,107.40724734042553,113.81050531914893,0.4258536123281584,0.3671806417495642,0.17122401748679222,0.44411824624573415,0.40758897841035785,0.011772528160200217,class-2ba253,ambient-latent-unet-vae-onnx-v1,37,fold_capture_20260303_134809
90,gen_1772540143039_239965_v,2026-03-03T12:15:43.039Z,239965,studio,Studio Drift,0.505464635165732,206,2.315970345456918,604,604,nnapi,true,0.929,,nominal,4.925912829143556,0.023353758497817647,,8,preview,320,752,113.84507978723404,108.84042553191489,116.4375,0.4331487207967644,0.5174370696183348,0.16107509584242732,0.3911642751355963,0.47513316645793974,0.010166353775552778,class-24559d,ambient-latent-unet-vae-onnx-v1,51,fold_capture_20260303_134809
91,gen_1772540145797_526768_w,2026-03-03T12:15:45.797Z,526768,studio,Studio Drift,0.5026378286394663,199,2.3010299956639813,500,500,nnapi,true,0.927,,nominal,5.671870856096234,0.027712019401455016,,8,preview,320,752,114.75332446808511,86.0186170212766,97.20412234042553,0.3644518012100951,0.5383493481058336,0.14313400898977544,0.44255869628695427,0.2863449061324989,-0.06882040050062582,class-6256ce,ambient-latent-unet-vae-onnx-v1,41,fold_capture_20260303_134809
92,gen_1772540149154_836616_x,2026-03-03T12:15:49.154Z,836616,studio,Studio Drift,0.49983752123728037,192,2.285557309007774,660,660,nnapi,true,0.924,,nominal,6.6584455174156005,0.03351705234616809,,8,preview,320,752,123.25166223404256,116.36502659574468,94.57147606382979,0.4559044352317767,0.5781920036080042,0.14535541375101713,0.5183500031291147,0.39345886733357066,-0.11247131831455986,class-d9ef95,ambient-latent-unet-vae-onnx-v1,40,fold_capture_20260303_134809
93,gen_1772540155237_294594_y,2026-03-03T12:15:55.237Z,294594,studio,Studio Drift,0.5034003576803794,221,2.346352974450639,483,483,nnapi,true,0.906,,nominal,14.659514449466485,0.071045264870603,,8,preview,320,752,95.35039893617021,113.53789893617021,116.3467420212766,0.43087856826272275,0.5385976225506589,0.16651024146425977,0.47144550375580585,0.39031163277061814,0.08233860033375054,class-6df7b2,ambient-latent-unet-vae-onnx-v1,49,fold_capture_20260303_134809
94,gen_1772540157475_321559_z,2026-03-03T12:15:57.475Z,321559,studio,Studio Drift,0.5061643103177714,217,2.3384564936046046,492,492,nnapi,true,0.93,,nominal,4.496982658368665,0.021161970849284804,,8,preview,320,752,106.28357712765957,122.98869680851064,135.0817819148936,0.4718051337602401,0.44480986326027955,0.12563485752719383,0.4582033489781763,0.4854069185436891,0.11293413642052566,class-a9f4ed,ambient-latent-unet-vae-onnx-v1,39,fold_capture_20260303_134809
95,gen_1772540162596_41378_10,2026-03-03T12:16:02.596Z,41378,studio,Studio Drift,0.509564925574064,230,2.3636119798921444,491,491,nnapi,true,0.919,,nominal,9.66306615023126,0.04385586193561076,,8,preview,320,752,112.27925531914893,103.8467420212766,121.17553191489361,0.4191789528573432,0.44295028520834484,0.2064664417276742,0.4645144571334999,0.37384344858174823,0.03488735919899875,class-73d444,ambient-latent-unet-vae-onnx-v1,40,fold_capture_20260303_134809
96,gen_1772540164499_157261_11,2026-03-03T12:16:04.499Z,157261,studio,Studio Drift,0.5056581311949079,201,2.305351369446624,497,497,nnapi,true,0.917,,nominal,10.36089396787122,0.04901991931130917,,8,preview,320,752,121.87666223404256,104.09341755319149,109.05585106382979,0.4244408747918197,0.45127558941882884,0.16466258742990197,0.4362595828118987,0.41262216677087143,-0.050277690863579465,class-d247cb,ambient-latent-unet-vae-onnx-v1,38,fold_capture_20260303_134809
97,gen_1772540169131_854355_12,2026-03-03T12:16:09.131Z,854355,studio,Studio Drift,0.5139794062323146,294,2.469822015978163,498,498,nnapi,true,0.81,4.46,ambient-unstable,63.06321003355026,0.27307563269893903,,8,preview,320,752,123.22273936170212,114.37267287234043,102.54255319148936,0.4525492641844814,0.5606487313380466,0.14811465068467608,0.42340982269502636,0.4816887056731071,-0.08109876929495201,class-65c842,ambient-latent-unet-vae-onnx-v1,22,fold_capture_20260303_134809
98,gen_1772540171071_489352_13,2026-03-03T12:16:11.071Z,489352,studio,Studio Drift,0.503695044252952,199,2.3010299956639813,493,493,nnapi,true,0.922,,nominal,7.988958267095995,0.03859606006996345,,8,preview,320,752,96.16023936170212,116.19880319148936,98.22240691489361,0.4338851321966868,0.50720285813579,0.15396469333327145,0.4119376856484625,0.455832578744648,0.008086931581143082,class-53e23c,ambient-latent-unet-vae-onnx-v1,40,fold_capture_20260303_134809
99,gen_1772540180018_863814_14,2026-03-03T12:16:20.018Z,863814,studio,Studio Drift,0.4993504831589117,176,2.2479732663618064,484,484,nnapi,true,0.888,4.88,ambient-unstable,21.63066736439231,0.10944995355659852,,8,preview,320,752,69.63696808510639,99.78889627659575,105.60671542553192,0.36783781523862075,0.6370575451088331,0.13177037328397623,0.3389648065292172,0.3967108239459518,0.1410578327075511,class-f25664,ambient-latent-unet-vae-onnx-v1,40,fold_capture_20260303_134809
100,gen_1772540181931_685935_15,2026-03-03T12:16:21.931Z,685935,indoor,Indoor Grain,0.4898840614140416,195,2.292256071356476,487,487,nnapi,true,0.897,4.93,ambient-unstable,16.32768720564701,0.09138342113721748,,8,preview,320,752,122.61735372340425,95.53490691489361,116.58444148936171,0.40318592746231824,0.39159957617690044,0.16090019273802006,0.38178468658780723,0.4245871683347905,-0.023658479349186436,class-bb7cf3,ambient-latent-unet-vae-onnx-v1,33,fold_capture_20260303_134809
101,gen_1772540185780_779024_16,2026-03-03T12:16:25.780Z,779024,indoor,Indoor Grain,0.4872572481607852,170,2.232996110392154,480,480,nnapi,true,0.93,,nominal,3.740018561299621,0.02152652332070549,,8,preview,320,752,106.67087765957447,92.06316489361703,116.94248670212765,0.3802551045575328,0.5608957244447262,0.16912291242455768,0.32445148519023986,0.4360587239258201,0.040280819774718354,class-5f6497,ambient-latent-unet-vae-onnx-v1,41,fold_capture_20260303_134809
102,gen_1772540294367_104180_17,2026-03-03T12:18:14.367Z,104180,studio,Studio Drift,0.5002811480494951,192,2.285557309007774,543,543,nnapi,true,0.922,,nominal,7.5992419498776655,0.03807249905180476,,8,preview,320,752,109.18184840425532,104.53125,112.76529255319149,0.41613515722786704,0.48706684952571605,0.15049294880991668,0.4263916927406771,0.4058786217146232,0.01405272215269085,class-0a0ae0,ambient-latent-unet-vae-onnx-v1,35,fold_capture_20260303_134809
103,gen_1772540296671_932737_18,2026-03-03T12:18:16.671Z,932737,studio,Studio Drift,0.5039275834540824,218,2.3404441148401185,491,491,nnapi,true,0.916,,nominal,10.497896101796528,0.05059175740669402,,8,preview,320,752,86.12466755319149,79.39594414893617,130.12034574468086,0.3313285197647412,0.6200894263226188,0.19232926311791346,0.350666379849569,0.3119906596786424,0.17253207133917403,class-f90a25,ambient-latent-unet-vae-onnx-v1,40,fold_capture_20260303_134809
104,gen_1772540300656_486678_19,2026-03-03T12:18:20.656Z,486678,studio,Studio Drift,0.4997549831342069,179,2.255272505103306,478,478,nnapi,true,0.893,4.91,ambient-unstable,19.48389495649178,0.09816360647680107,,8,preview,320,752,91.33344414893617,112.11436170212765,81.43882978723404,0.4136531969655018,0.6355248234508752,0.1351834851098593,0.3682953196704073,0.4590110742596323,-0.03880240926157696,class-1896ec,ambient-latent-unet-vae-onnx-v1,41,fold_capture_20260303_134809
105,gen_1772540302673_103790_1a,2026-03-03T12:18:22.673Z,103790,studio,Studio Drift,0.5845046771426694,214,2.3324384599156054,496,496,nnapi,true,0.672,3.7,ambient-unstable,274.7020651638253,0.5621053904729013,,8,preview,320,752,123.40159574468085,128.5119680851064,135.51263297872342,0.5016900036500658,0.4169960593662759,0.12881805614426906,0.49861504484721325,0.5047649624523243,0.04749426366291204,class-8e5654,ambient-latent-unet-vae-onnx-v1,45,fold_capture_20260303_134809
106,gen_1772540304598_203417_1b,2026-03-03T12:18:24.598Z,203417,solar,Solar Echo,1,59907,4.777484821118284,615,615,nnapi,true,0.6,3.3,ambient-unstable,10755.023044240574,0.21881160657934318,,8,preview,320,752,190.43085106382978,183.68816489361703,193.12101063829786,0.7286380840636838,0.23182808416597941,0.0977751896143826,0.7744131210894817,0.6828630470385307,0.010549645390070915,class-20bc29,ambient-latent-unet-vae-onnx-v1,43,fold_capture_20260303_134809
107,gen_1772540306383_38025_1c,2026-03-03T12:18:26.383Z,38025,solar,Solar Echo,1,81090,4.908972656094847,489,489,nnapi,true,0.6,3.3,ambient-unstable,2572.146622194501,0.03275874863539717,,8,preview,320,752,200.0900930851064,175.83311170212767,170.76263297872342,0.7083296367854425,0.2425338362216054,0.09173600384123609,0.7093850876090615,0.7072741859618694,-0.11500964747601165,class-f447ea,ambient-latent-unet-vae-onnx-v1,39,fold_capture_20260303_134809
108,gen_1772540308314_324096_1d,2026-03-03T12:18:28.314Z,324096,solar,Solar Echo,1,94155,4.973848000230163,500,500,nnapi,true,0.813,4.47,ambient-unstable,936.8709587992489,0.01005030854443741,,8,preview,320,752,156.84873670212767,182.46409574468086,171.8470744680851,0.6911832214742006,0.22991946101098115,0.11169341958236916,0.687793487171394,0.6945729557777337,0.05881701084689194,class-7677aa,ambient-latent-unet-vae-onnx-v1,32,fold_capture_20260303_134809
109,gen_1772540310096_773502_1e,2026-03-03T12:18:30.096Z,773502,daylight,Soft Daylight,0.863382305433241,231,2.3654879848909,491,491,nnapi,true,0.6,3.3,ambient-unstable,9172.734484112425,0.9754352911186217,,8,preview,320,752,143.1619015957447,167.4119015957447,164.19847074468086,0.63538957603168,0.2893547134549216,0.10362614914031745,0.6410073565910965,0.6297717954735218,0.08249634960367123,class-a0510f,ambient-latent-unet-vae-onnx-v1,19,fold_capture_20260303_134809
110,gen_1772540312254_601386_1f,2026-03-03T12:18:32.254Z,601386,studio,Studio Drift,0.5782533670661884,202,2.307496037913213,747,747,nnapi,true,0.674,3.71,ambient-unstable,255.31383107103557,0.5582902018797177,,8,preview,320,752,95.8311170212766,117.89594414893617,115.05352393617021,0.44313623200925334,0.5040937105969397,0.12855889995795922,0.4724868455365055,0.4137856184811443,0.07538198790154357,class-e1a84e,ambient-latent-unet-vae-onnx-v1,15,fold_capture_20260303_134809
111,gen_1772540313846_935741_1g,2026-03-03T12:18:33.846Z,935741,solar,Solar Echo,1,85492,4.931930556999201,505,505,nnapi,true,0.6,3.3,ambient-unstable,25556.183816402707,0.4263925219290948,,8,preview,320,752,181.08577127659575,174.75831117021278,175.2815824468085,0.6907502328444388,0.3010913023622594,0.09719793430565278,0.6793496563414465,0.7021508093443886,-0.022761524822695098,class-3b34ce,ambient-latent-unet-vae-onnx-v1,40,fold_capture_20260303_134809
112,gen_1772540315799_923621_1h,2026-03-03T12:18:35.799Z,923621,daylight,Soft Daylight,0.8736722118530528,233,2.369215857410143,658,658,nnapi,true,0.6,3.3,ambient-unstable,10254.211036957131,0.9777824629275692,,8,preview,320,752,143.43317819148936,133.90558510638297,136.25265957446808,0.5337278830304903,0.41557193904529305,0.19110589772874106,0.574324377868051,0.49313138819354385,-0.028158896537338343,class-5d89dc,ambient-latent-unet-vae-onnx-v1,39,fold_capture_20260303_134809
113,gen_1772540317718_206949_1i,2026-03-03T12:18:37.718Z,206949,studio,Studio Drift,0.5835857487563615,207,2.3180633349627615,494,494,nnapi,true,0.668,3.67,ambient-unstable,276.95669799784275,0.5722757824070395,,8,preview,320,752,82.97041223404256,102.21376329787235,118.44514627659575,0.3893903243640864,0.6124703900157908,0.1717778625944277,0.34803190967919906,0.4307487390485579,0.1391166040884439,class-e87224,ambient-latent-unet-vae-onnx-v1,41,fold_capture_20260303_134809
114,gen_1772540319793_756232_1j,2026-03-03T12:18:39.793Z,756232,studio,Studio Drift,0.5215950617383268,203,2.3096301674258988,488,488,nnapi,true,0.85,4.67,ambient-unstable,47.43019278713598,0.1893948659275734,,8,preview,320,752,117.01628989361703,101.85472074468085,99.08543882978724,0.4112867772208368,0.5029122238469387,0.1767746184468417,0.3991793288477257,0.42339422559487183,-0.07031706299541095,class-4597dc,ambient-latent-unet-vae-onnx-v1,40,fold_capture_20260303_134809
115,gen_1772540321691_197405_1k,2026-03-03T12:18:41.691Z,197405,studio,Studio Drift,0.5037398520541607,174,2.2430380486862944,480,480,nnapi,true,0.864,4.75,ambient-unstable,33.087737582073004,0.15977642118457,,8,preview,320,752,82.83444148936171,82.00897606382979,98.20777925531915,0.3268785239362003,0.624063891445205,0.17804121997390124,0.3627238005846822,0.2910332472882581,0.060287599082186054,class-dc73e3,ambient-latent-unet-vae-onnx-v1,26,fold_capture_20260303_134809
116,gen_1772540323776_444377_1l,2026-03-03T12:18:43.776Z,444377,studio,Studio Drift,0.49573978818508896,168,2.2278867046136734,485,485,nnapi,true,0.884,4.86,ambient-unstable,22.174352389916066,0.11660012042239958,,8,preview,320,752,100.82712765957447,104.83277925531915,98.4940159574468,0.40597458437614103,0.54838827390368,0.1446529028975462,0.4203839752816112,0.3915651934712843,-0.009149457655402616,class-f9a5d8,ambient-latent-unet-vae-onnx-v1,25,fold_capture_20260303_134809
117,gen_1772540358831_655738_1m,2026-03-03T12:19:18.831Z,655738,studio,Studio Drift,0.4924078779262055,180,2.2576785748691846,33415,33415,nnapi,true,0.931,,nominal,3.542304914495844,0.019299664544073617,,8,preview,320,752,89.85505319148936,93.88896276595744,70.13131648936171,0.35810216285915547,0.6259276000125507,0.16235608329443577,0.40618627763875714,0.31001804808115824,-0.07734798706716726,class-910ef6,ambient-latent-unet-vae-onnx-v1,18,fold_capture_20260303_134809
118,gen_1772540360495_677056_1n,2026-03-03T12:19:20.495Z,677056,indoor,Indoor Grain,0.4860340956264193,169,2.230448921378274,478,478,nnapi,true,0.933,,nominal,2.4897699170919623,0.01451847488217904,,8,preview,320,752,86.91090425531915,88.08311170212765,66.3720079787234,0.33829944592145805,0.7574007666038405,0.1390375505110482,0.39427099916532315,0.2823278926781432,-0.08054469128076765,class-11634c,ambient-latent-unet-vae-onnx-v1,32,fold_capture_20260303_134809
119,gen_1772540362441_878296_1o,2026-03-03T12:19:22.441Z,878296,indoor,Indoor Grain,0.4899758973105987,186,2.271841606536499,488,488,nnapi,true,0.921,,nominal,7.1527533162268355,0.03999364512932033,,8,preview,320,752,80.48404255319149,81.91023936170212,104.31781914893617,0.3263719889444766,0.6232171364553623,0.19893649439659872,0.35822961983736323,0.29451435805206055,0.09346579057154776,class-0e59e8,ambient-latent-unet-vae-onnx-v1,35,fold_capture_20260303_134809
120,gen_1772540365313_797627_1p,2026-03-03T12:19:25.313Z,797627,studio,Studio Drift,0.4927842554422772,187,2.27415784926368,498,498,nnapi,true,0.933,,nominal,2.7202071039623945,0.014761288045819616,,8,preview,320,752,90.90658244680851,93.13896276595744,70.13264627659575,0.35687569670414887,0.7351416218568494,0.1461958599867836,0.3246296193159018,0.38912177409270376,-0.08146641635377555,class-e4c7bf,ambient-latent-unet-vae-onnx-v1,33,fold_capture_20260303_134809
121,gen_1772540369328_919474_1q,2026-03-03T12:19:29.328Z,919474,studio,Studio Drift,0.5083608317863878,303,2.482873583608754,493,493,nnapi,true,0.753,4.14,ambient-unstable,85.46924584443082,0.3929064935034734,,8,preview,320,752,120.2686170212766,123.39494680851064,112.83843085106383,0.4783063084074282,0.5128410564493822,0.17460919677409711,0.46512304912383656,0.4914895676881644,-0.029137984981226526,class-3537e8,ambient-latent-unet-vae-onnx-v1,37,fold_capture_20260303_134809
122,gen_1772540371234_608205_1r,2026-03-03T12:19:31.234Z,608205,studio,Studio Drift,0.5833120198284429,613,2.788168371141168,488,488,nnapi,true,0.811,4.46,ambient-unstable,130.4479352362477,0.2703292447833839,,8,preview,320,752,102.44448138297872,103.31316489361703,109.02692819148936,0.4060432019191996,0.5451608003243602,0.14870390487599716,0.3822407431160844,0.42984566072190833,0.025813516896120152,class-9004a7,ambient-latent-unet-vae-onnx-v1,33,fold_capture_20260303_134809
123,gen_1772540373199_800054_1s,2026-03-03T12:19:33.199Z,800054,solar,Solar Echo,0.8995113667693775,19375,4.287264125798977,488,488,nnapi,true,0.6,3.3,ambient-unstable,5584.3877356284465,0.40494124760913436,,8,preview,320,752,164.7719414893617,178.17287234042553,172.00897606382978,0.6857992201182589,0.22124335954558183,0.08218107751020333,0.6784586895078186,0.6931397507299563,0.028380527743012092,class-5e6f69,ambient-latent-unet-vae-onnx-v1,32,fold_capture_20260303_134809
124,gen_1772540375109_804089_1t,2026-03-03T12:19:35.109Z,804089,solar,Solar Echo,1,103385,5.014461732815975,487,487,nnapi,true,0.669,3.68,ambient-unstable,1990.4265311380295,0.01888890604442646,,8,preview,320,752,166.24567819148936,139.54222074468086,172.60472074468086,0.5788489737181738,0.34531984670031146,0.1889072744525765,0.5868098393813904,0.5708881080513767,0.02493742177722157,class-e8dafc,ambient-latent-unet-vae-onnx-v1,28,fold_capture_20260303_134809
125,gen_1772540377079_176070_1u,2026-03-03T12:19:37.079Z,176070,daylight,Soft Daylight,0.7642665413224422,435,2.639486489268586,489,489,nnapi,true,0.6,3.3,ambient-unstable,2854.0975163407275,0.8677448759610029,,8,preview,320,752,132.00066489361703,153.1369680851064,142.74800531914894,0.5799737526081392,0.3086660778537968,0.07164111674187064,0.576134904046722,0.5838126011681465,0.04214643304130163,class-eee365,ambient-latent-unet-vae-onnx-v1,30,fold_capture_20260303_134809
126,gen_1772540379007_980088_1v,2026-03-03T12:19:39.007Z,980088,studio,Studio Drift,0.5943625766727535,429,2.6334684555795866,496,496,nnapi,true,0.84,4.62,ambient-unstable,113.62408235299915,0.20939741903877027,,8,preview,320,752,127.14893617021276,124.11569148936171,130.2064494680851,0.49098161582132493,0.44843148520390513,0.17121670624240218,0.45514699103049905,0.52681624061327,0.011990248226950382,class-973b84,ambient-latent-unet-vae-onnx-v1,30,fold_capture_20260303_134809
127,gen_1772540380924_834802_1w,2026-03-03T12:19:40.924Z,834802,overcast,Overcast Veil,0.6061549545520954,774,2.88930170250631,506,506,nnapi,true,0.817,4.49,ambient-unstable,159.01796525732846,0.2585733505595277,,8,preview,320,752,112.39827127659575,122.14926861702128,118.63430851063829,0.46989186848185094,0.44293442081222106,0.149201052409484,0.517337285669671,0.42244645129276315,0.024455047976637417,class-282578,ambient-latent-unet-vae-onnx-v1,33,fold_capture_20260303_134809
128,gen_1772540383523_784947_1x,2026-03-03T12:19:43.523Z,784947,solar,Solar Echo,1,115428,5.062314933236848,487,487,nnapi,true,0.6,3.3,ambient-unstable,22325.43161687316,0.2397939391424914,,8,preview,320,752,177.11236702127658,169.73371010638297,160.10771276595744,0.6690486884640479,0.29851738281052403,0.14350849645129357,0.653760816646186,0.6843365602838024,-0.06668491864831035,class-019cba,ambient-latent-unet-vae-onnx-v1,38,fold_capture_20260303_134809
129,gen_1772540385267_161688_1y,2026-03-03T12:19:45.267Z,161688,daylight,Soft Daylight,0.8539087521324681,835,2.9222062774390163,464,464,nnapi,true,0.6,3.3,ambient-unstable,7670.454346344428,0.9018277018488876,,8,preview,320,752,144.20511968085106,167.84574468085106,166.03623670212767,0.637996475800571,0.2817695329549381,0.09677978106754431,0.6208750777015364,0.6551178739050318,0.08561222361284945,class-87328e,ambient-latent-unet-vae-onnx-v1,19,fold_capture_20260303_134809
130,gen_1772540387231_874011_1z,2026-03-03T12:19:47.231Z,874011,overcast,Overcast Veil,0.614568853987967,446,2.6503075231319366,489,489,nnapi,true,0.78,4.29,ambient-unstable,226.42526735129957,0.33672926694619093,,8,preview,320,752,117.98969414893617,104.66123670212765,136.52393617021278,0.4305700143405183,0.39274702630755715,0.14511497050469302,0.44511726324611467,0.4160227654361005,0.072683302044222,class-fb8a70,ambient-latent-unet-vae-onnx-v1,41,fold_capture_20260303_134809
131,gen_1772540389267_738988_20,2026-03-03T12:19:49.267Z,738988,studio,Studio Drift,0.5970434182765806,478,2.680335513414563,589,589,nnapi,true,0.872,4.79,ambient-unstable,80.28878466382946,0.14381228294273352,,8,preview,320,752,80.64128989361703,111.84940159574468,99.16456117021276,0.4090145551731461,0.6581212394083773,0.1250822211921505,0.4657426819981417,0.3522864283484122,0.07264027951606171,class-69f8f9,ambient-latent-unet-vae-onnx-v1,36,fold_capture_20260303_134809
132,gen_1772540391071_847671_21,2026-03-03T12:19:51.071Z,847671,studio,Studio Drift,0.5439089902363241,209,2.322219294733919,491,491,nnapi,true,0.777,4.28,ambient-unstable,108.49873241202124,0.34172965538401384,,8,preview,320,752,123.12067819148936,111.51196808510639,132.12666223404256,0.45281710106385725,0.4353259446794032,0.16945310086905477,0.38973338704602745,0.5159008150807427,0.03531758448060076,class-96d144,ambient-latent-unet-vae-onnx-v1,19,fold_capture_20260303_134809
133,gen_1772540393011_589206_22,2026-03-03T12:19:53.011Z,589206,studio,Studio Drift,0.517397511974859,185,2.2695129442179165,490,490,nnapi,true,0.832,4.57,ambient-unstable,54.4916527363215,0.2275304884897863,,8,preview,320,752,99.86436170212765,110.51928191489361,125.51429521276596,0.42877131701166216,0.47248376782653995,0.1603027091069858,0.4181405094916603,0.43940212453048555,0.10058797455152277,class-8d30d3,ambient-latent-unet-vae-onnx-v1,39,fold_capture_20260303_134809
134,gen_1772540395233_982553_23,2026-03-03T12:19:55.233Z,982553,studio,Studio Drift,0.5044223123899599,188,2.2764618041732443,476,476,nnapi,true,0.893,4.91,ambient-unstable,20.598040998135644,0.09874513154377965,,8,preview,320,752,114.28590425531915,110.01097074468085,100.17453457446808,0.43219463104970235,0.6474742811680352,0.13704689138919499,0.397028957029854,0.4673603050687744,-0.05533870463078851,class-d7cb67,ambient-latent-unet-vae-onnx-v1,36,fold_capture_20260303_134809
135,gen_1772540397156_304706_24,2026-03-03T12:19:57.156Z,304706,studio,Studio Drift,0.4956934107131017,173,2.2405492482825995,485,485,nnapi,true,0.897,4.93,ambient-unstable,17.08042354608847,0.0898589303803135,,8,preview,320,752,88.35904255319149,82.70378989361703,87.88663563829788,0.33051097283043684,0.6387557622673672,0.19226988589018315,0.2545449765331813,0.4064769691279411,-0.0018525761368376901,class-e00b91,ambient-latent-unet-vae-onnx-v1,30,fold_capture_20260303_134809
136,gen_1772540399256_938909_25,2026-03-03T12:19:59.256Z,938909,studio,Studio Drift,0.5820804234788555,645,2.8102325179950842,874,874,nnapi,true,0.771,4.24,ambient-unstable,168.71767852659764,0.35423880106375005,,8,preview,320,752,120.67952127659575,107.01628989361703,84.88131648936171,0.4247958737485779,0.6262195553026874,0.14155877858457871,0.4652399139555837,0.38435183354229524,-0.1403851168126825,class-d74b3a,ambient-latent-unet-vae-onnx-v1,42,fold_capture_20260303_134809
137,gen_1772540401219_988057_26,2026-03-03T12:20:01.219Z,988057,overcast,Overcast Veil,0.6365099565012675,962,2.9836262871245345,493,493,nnapi,true,0.876,4.82,ambient-unstable,113.30333118852252,0.13350274055769953,,8,preview,320,752,127.14727393617021,138.29288563829786,142.10704787234042,0.5341125925637881,0.48616954756956304,0.14869782179990734,0.4778541843969225,0.5903710007303126,0.058665780141843954,class-262eb3,ambient-latent-unet-vae-onnx-v1,35,fold_capture_20260303_134809
138,gen_1772540403176_717998_27,2026-03-03T12:20:03.176Z,717998,solar,Solar Echo,0.982451585570519,11337,4.054536452654951,482,482,nnapi,true,0.6,3.3,ambient-unstable,21875.282700193035,0.6586503823799468,,8,preview,320,752,174.55452127659575,180.39727393617022,172.42885638297872,0.7003128822487091,0.24691342220042783,0.10327036089779734,0.7355828165425773,0.6650429479552359,-0.008335940759282463,class-b402ef,ambient-latent-unet-vae-onnx-v1,36,fold_capture_20260303_134809
139,gen_1772540404989_764834_28,2026-03-03T12:20:04.989Z,764834,overcast,Overcast Veil,0.6797278580762767,423,2.6273658565927325,490,490,nnapi,true,0.614,3.38,ambient-unstable,919.2466329052122,0.6848567248148413,,8,preview,320,752,120.79155585106383,117.81449468085107,134.67420212765958,0.46927328926785117,0.4268514505639528,0.1532978322129965,0.49506069201039077,0.4434858865249926,0.05444175010429706,class-e676af,ambient-latent-unet-vae-onnx-v1,34,fold_capture_20260303_134809
140,gen_1772540406898_656715_29,2026-03-03T12:20:06.898Z,656715,overcast,Overcast Veil,0.6258139731441057,851,2.9304395947667,489,489,nnapi,true,0.881,4.85,ambient-unstable,93.35213069724546,0.12321308417742298,,8,preview,320,752,112.55319148936171,133.73969414893617,136.67287234042553,0.5076361535246977,0.4542713118667224,0.10848760892998456,0.47235811222334134,0.5429141948264441,0.09458698372966204,class-015f22,ambient-latent-unet-vae-onnx-v1,31,fold_capture_20260303_134809
141,gen_1772540409666_955214_2a,2026-03-03T12:20:09.666Z,955214,solar,Solar Echo,1,48123,4.682361718121874,488,488,nnapi,true,0.6,3.3,ambient-unstable,10042.529492471178,0.17265431227220346,,8,preview,320,752,190.79787234042553,183.47273936170214,194.43816489361703,0.7287128092414707,0.2139122470579438,0.10203018511027581,0.6988299848773106,0.7585956336044124,0.014275657071339216,class-969dc9,ambient-latent-unet-vae-onnx-v1,39,fold_capture_20260303_134809
142,gen_1772540411613_235635_2b,2026-03-03T12:20:11.613Z,235635,overcast,Overcast Veil,0.7196323469840057,463,2.6665179805548807,489,489,nnapi,true,0.6,3.3,ambient-unstable,1586.213296296723,0.7740596350625287,,8,preview,320,752,124.11502659574468,113.59275265957447,105.18716755319149,0.45185452883876626,0.5934099452090739,0.15256851393570267,0.4587498972676615,0.4449591604093667,-0.07422689820609096,class-fc89a9,ambient-latent-unet-vae-onnx-v1,34,fold_capture_20260303_134809
143,gen_1772540413520_522179_2c,2026-03-03T12:20:13.520Z,522179,overcast,Overcast Veil,0.6189156035463925,823,2.9159272116971158,483,483,nnapi,true,0.86,4.73,ambient-unstable,118.83060249997118,0.16875286390156755,,8,preview,320,752,152.51795212765958,140.96808510638297,151.64228723404256,0.5654677028577593,0.3112404959122913,0.13322392159318744,0.5307475578845031,0.6001878478308783,-0.003433979974968737,class-e4da5b,ambient-latent-unet-vae-onnx-v1,36,fold_capture_20260303_134809
144,gen_1772540415344_509132_2d,2026-03-03T12:20:15.344Z,509132,solar,Solar Echo,1,118519,5.073791642808014,499,499,nnapi,true,0.6,3.3,ambient-unstable,18725.452426267497,0.1876419155500228,,8,preview,320,752,169.6998005319149,140.32081117021278,171.00831117021278,0.5834604776791324,0.3405816378963752,0.2000792891286447,0.4984532415512217,0.6684677138089056,0.00513141426783486,class-2e70fa,ambient-latent-unet-vae-onnx-v1,35,fold_capture_20260303_134809
145,gen_1772540416979_761380_2e,2026-03-03T12:20:16.979Z,761380,solar,Solar Echo,0.9767448750911322,652,2.814913181275074,480,480,nnapi,true,0.6,3.3,ambient-unstable,30611.32928163593,0.9791448954739768,,8,preview,320,752,149.7755984042553,125.95578457446808,155.41323138297872,0.5221439398199803,0.3833147398309205,0.1749509392370236,0.560070308198095,0.48421757144320343,0.02210836462244477,class-13beee,ambient-latent-unet-vae-onnx-v1,38,fold_capture_20260303_134809
146,gen_1772540418914_677056_2f,2026-03-03T12:20:18.914Z,677056,overcast,Overcast Veil,0.6613994886930843,230,2.3636119798921444,493,493,nnapi,true,0.6,3.3,ambient-unstable,875.1328906041706,0.7918802327254416,,8,preview,320,752,115.14860372340425,135.03922872340425,115.5877659574468,0.5074748479867861,0.48881045632401837,0.10180292875730361,0.5370687724238045,0.4778809235505213,0.001722204839382571,class-421f2e,ambient-latent-unet-vae-onnx-v1,39,fold_capture_20260303_134809
147,gen_1772540420819_896651_2g,2026-03-03T12:20:20.819Z,896651,studio,Studio Drift,0.5449930855083612,160,2.2068258760318495,483,483,nnapi,true,0.701,3.86,ambient-unstable,161.1786752894538,0.5018349214629388,,8,preview,320,752,99.07347074468085,86.14793882978724,105.53125,0.3540995371820693,0.5425221172128901,0.19672510725393527,0.3325438569044434,0.3756552174592665,0.025324624530663344,class-88616d,ambient-latent-unet-vae-onnx-v1,42,fold_capture_20260303_134809
148,gen_1772540422672_465204_2h,2026-03-03T12:20:22.672Z,465204,studio,Studio Drift,0.5148392585738599,172,2.2380461031287955,459,459,nnapi,true,0.815,4.48,ambient-unstable,61.05975363773831,0.2619918397950764,,8,preview,320,752,74.3876329787234,75.81781914893617,107.94115691489361,0.30522771198392473,0.6244594566840997,0.17137157600884945,0.30600110085525284,0.3044543231118612,0.1315824468085106,class-806a85,ambient-latent-unet-vae-onnx-v1,13,fold_capture_20260303_134809
149,gen_1772540424762_275387_2i,2026-03-03T12:20:24.762Z,275387,studio,Studio Drift,0.49970799043814695,173,2.2405492482825995,584,584,nnapi,true,0.879,4.84,ambient-unstable,25.38458356592085,0.1279564324487233,,8,preview,320,752,87.80618351063829,83.30718085106383,88.59906914893617,0.33194409079055803,0.6128959350258649,0.15618572543937087,0.36457213183127907,0.2993160497496946,0.0031093554443053922,class-9e8e64,ambient-latent-unet-vae-onnx-v1,38,fold_capture_20260303_134809
150,gen_1772540426576_949890_2j,2026-03-03T12:20:26.576Z,949890,studio,Studio Drift,0.4933039109460549,176,2.2479732663618064,476,476,nnapi,true,0.916,,nominal,9.302871191872867,0.05020359982571538,,8,preview,320,752,79.80219414893617,83.74800531914893,89.71210106382979,0.326822484616576,0.7187983851310895,0.16320735146330312,0.3808497648102121,0.2727952044219007,0.03886238005840637,class-a58074,ambient-latent-unet-vae-onnx-v1,36,fold_capture_20260303_134809
151,gen_1772540428511_930296_2k,2026-03-03T12:20:28.511Z,930296,indoor,Indoor Grain,0.49034374354690136,176,2.2479732663618064,489,489,nnapi,true,0.931,,nominal,3.549648784071337,0.019769733932145917,,8,preview,320,752,86.0811170212766,72.80186170212765,92.07712765957447,0.30202629641217604,0.7368382913873681,0.1724670732200695,0.3930238949733294,0.21102869785137315,0.023513767209011275,class-2741a0,ambient-latent-unet-vae-onnx-v1,38,fold_capture_20260303_134809
152,gen_1772540431857_378646_2l,2026-03-03T12:20:31.857Z,378646,indoor,Indoor Grain,0.48771486026860233,173,2.2405492482825995,481,481,nnapi,true,0.936,,nominal,1.5894186079387964,0.009103751078454668,,8,preview,320,752,83.93849734042553,93.13297872340425,94.4747340425532,0.3579415949620637,0.7970686989568598,0.12102986293334221,0.30588775969959087,0.4099954302257765,0.04131857530246144,class-8efd64,ambient-latent-unet-vae-onnx-v1,40,fold_capture_20260303_134809
153,gen_1772540437371_212731_2m,2026-03-03T12:20:37.371Z,212731,indoor,Indoor Grain,0.485164411343986,166,2.2227164711475833,2640,2640,nnapi,true,0.929,,nominal,3.907449923563604,0.022997519680987805,,8,preview,320,752,97.72373670212765,72.52127659574468,101.05452127659575,0.3134879210983466,0.5543664874410541,0.18525348315362772,0.36370034574474774,0.26327549645414805,0.013061900292031754,class-124495,ambient-latent-unet-vae-onnx-v1,34,fold_capture_20260303_134809
154,gen_1772540439634_863210_2n,2026-03-03T12:20:39.634Z,863210,indoor,Indoor Grain,0.4816416190360725,156,2.1958996524092336,493,493,nnapi,true,0.918,,nominal,7.645116759206161,0.046717658984322064,,8,preview,320,752,70.4092420212766,86.43683510638297,96.85804521276596,0.32855600072979796,0.7052174194546571,0.15542917380826327,0.27063170577767165,0.386480295682168,0.10372079682937005,class-f8e31d,ambient-latent-unet-vae-onnx-v1,41,fold_capture_20260303_134809
155,gen_1772540441537_804757_2o,2026-03-03T12:20:41.537Z,804757,indoor,Indoor Grain,0.47422077999511014,143,2.1583624920952498,487,487,nnapi,true,0.914,,nominal,8.194033632790081,0.05419548269140831,,8,preview,320,752,78.17686170212765,75.79255319148936,93.30751329787235,0.30417269529633606,0.6826520310928995,0.1667770312313824,0.38749447851469726,0.22085091207725122,0.059335888610763506,class-bd5c06,ambient-latent-unet-vae-onnx-v1,35,fold_capture_20260303_134809
156,gen_1772540443597_130762_2p,2026-03-03T12:20:43.597Z,130762,indoor,Indoor Grain,0.47157614236787704,144,2.161368002234975,491,491,nnapi,true,0.93,,nominal,2.988107938833309,0.02032890946576958,,8,preview,320,752,118.41921542553192,103.37732712765957,95.9627659574468,0.41584275005221394,0.49628585219380267,0.1349661737667077,0.44304733312483835,0.38863816698006753,-0.08806450771798083,class-3d480f,ambient-latent-unet-vae-onnx-v1,19,fold_capture_20260303_134809
157,gen_1772540450812_215528_2q,2026-03-03T12:20:50.812Z,215528,indoor,Indoor Grain,0.4688037135251875,141,2.1522883443830563,484,484,nnapi,true,0.934,,nominal,1.7036846024324177,0.011938616772081427,,8,preview,320,752,83.50498670212765,79.09441489361703,97.56449468085107,0.31908094988480057,0.6501952699685629,0.16393438033318675,0.2930510424487934,0.3451108573213219,0.0551353254067585,class-84f810,ambient-latent-unet-vae-onnx-v1,30,fold_capture_20260303_134809
158,gen_1772540452917_603316_2r,2026-03-03T12:20:52.917Z,603316,indoor,Indoor Grain,0.47277176826593714,167,2.225309281725863,661,661,nnapi,true,0.882,4.85,ambient-unstable,18.12500805834881,0.12174649228832586,,8,preview,320,752,65.609375,74.89295212765957,87.47406914893617,0.2895200795263325,0.638202437617146,0.1913578185517836,0.2619878681685326,0.31705229088430864,0.08574389862327908,class-5dad92,ambient-latent-unet-vae-onnx-v1,42,fold_capture_20260303_134809
159,gen_1772540454979_646423_2s,2026-03-03T12:20:54.979Z,646423,indoor,Indoor Grain,0.4803915468586936,171,2.2355284469075487,483,483,nnapi,true,0.912,,nominal,9.521487774615906,0.05896442593752822,,8,preview,320,752,110.67087765957447,105.78390957446808,109.45179521276596,0.4199517660086348,0.4262051652285868,0.12621564974276375,0.4115052242381295,0.4283983077803424,-0.004780715477680447,class-db2201,ambient-latent-unet-vae-onnx-v1,33,fold_capture_20260303_134809
160,gen_1772540457408_461647_2t,2026-03-03T12:20:57.409Z,461647,indoor,Indoor Grain,0.4833160213644523,170,2.232996110392154,851,851,nnapi,true,0.93,,nominal,3.4075026549160725,0.02045411833798064,,8,preview,320,752,90.65259308510639,67.32114361702128,86.23936170212765,0.28881296125445777,0.7308053055525263,0.1377230785019111,0.30295672559472114,0.2746691969125861,-0.017306789737171514,class-1c1a01,ambient-latent-unet-vae-onnx-v1,35,fold_capture_20260303_134809
161,gen_1772540461907_664396_2u,2026-03-03T12:21:01.907Z,664396,indoor,Indoor Grain,0.48584347974830466,177,2.250420002308894,530,530,nnapi,true,0.924,,nominal,5.858289081195153,0.034230632904999496,,8,preview,320,752,95.93783244680851,113.55385638297872,80.57978723404256,0.4212861251049114,0.6155502447787093,0.095543973553651,0.38854600855260074,0.45402624165607613,-0.0602276282853567,class-991c7c,ambient-latent-unet-vae-onnx-v1,43,fold_capture_20260303_134809
162,gen_1772540466637_764269_2v,2026-03-03T12:21:06.637Z,764269,indoor,Indoor Grain,0.48837925518976244,178,2.2528530309798933,631,631,nnapi,true,0.934,,nominal,2.1700055295968923,0.012341498025595185,,8,preview,320,752,89.19381648936171,94.39727393617021,79.9032579787234,0.3617433369834368,0.5454724643168352,0.1799749390525886,0.29614234772646786,0.4273443262408313,-0.036433562786816885,class-313fa1,ambient-latent-unet-vae-onnx-v1,33,fold_capture_20260303_134809
163,gen_1772540475308_229211_2w,2026-03-03T12:21:15.308Z,229211,indoor,Indoor Grain,0.484305170415651,158,2.2013971243204513,1460,1460,nnapi,true,0.911,,nominal,10.358386158603452,0.061525810474598194,,8,preview,320,752,100.05751329787235,102.49634308510639,92.22938829787235,0.3970061715164904,0.5084021234706007,0.12821042970968927,0.4029681502920504,0.3910441927411638,-0.030698529411764704,class-50ef48,ambient-latent-unet-vae-onnx-v1,31,fold_capture_20260303_134809
164,gen_1772540746738_214897_2x,2026-03-03T12:25:46.738Z,214897,indoor,Indoor Grain,0.4504916400912953,117,2.0718820073061255,756,756,nnapi,true,0.999,,nominal,0.35713512839291184,0.003043147977344481,,16,balanced,392,920,67.03315217391304,50.977717391304346,47.76059782608696,0.21238755605270793,0.6191074699482446,0.20073902346246186,0.20937962361499732,0.21539548849103143,-0.07557864450127874,class-24522d,ambient-latent-unet-vae-onnx-v1,41,fold_capture_20260303_134809
165,gen_1772540747559_214897_2y,2026-03-03T12:25:47.559Z,214897,indoor,Indoor Grain,0.4504916400912953,117,2.0718820073061255,718,718,nnapi,true,0.999,,nominal,0.35713512839291184,0.003043147977344481,,16,balanced,392,920,67.03315217391304,50.977717391304346,47.76059782608696,0.21238755605270793,0.6191074699482446,0.20073902346246186,0.20937962361499732,0.21539548849103143,-0.07557864450127874,class-24522d,ambient-latent-unet-vae-onnx-v1,33,fold_capture_20260303_134809
166,gen_1772540748347_214897_2z,2026-03-03T12:25:48.347Z,214897,indoor,Indoor Grain,0.4504916400912953,117,2.0718820073061255,719,719,nnapi,true,0.999,,nominal,0.35713512839291184,0.003043147977344481,,16,balanced,392,920,67.03315217391304,50.977717391304346,47.76059782608696,0.21238755605270793,0.6191074699482446,0.20073902346246186,0.20937962361499732,0.21539548849103143,-0.07557864450127874,class-24522d,ambient-latent-unet-vae-onnx-v1,26,fold_capture_20260303_134809
167,gen_1772540749144_214897_30,2026-03-03T12:25:49.144Z,214897,indoor,Indoor Grain,0.4504916400912953,117,2.0718820073061255,720,720,nnapi,true,0.999,,nominal,0.35713512839291184,0.003043147977344481,,16,balanced,392,920,67.03315217391304,50.977717391304346,47.76059782608696,0.21238755605270793,0.6191074699482446,0.20073902346246186,0.20937962361499732,0.21539548849103143,-0.07557864450127874,class-24522d,ambient-latent-unet-vae-onnx-v1,33,fold_capture_20260303_134809
168,gen_1772540749948_214897_31,2026-03-03T12:25:49.948Z,214897,indoor,Indoor Grain,0.4504916400912953,117,2.0718820073061255,727,727,nnapi,true,0.999,,nominal,0.35713512839291184,0.003043147977344481,,16,balanced,392,920,67.03315217391304,50.977717391304346,47.76059782608696,0.21238755605270793,0.6191074699482446,0.20073902346246186,0.20937962361499732,0.21539548849103143,-0.07557864450127874,class-24522d,ambient-latent-unet-vae-onnx-v1,28,fold_capture_20260303_134809
169,gen_1772541168584_204617_32,2026-03-03T12:32:48.584Z,204617,indoor,Indoor Grain,0.44242210879072724,107,2.03342375548695,1142,1142,nnapi,true,0.997,,nominal,0.6570449220103569,0.00610312982755878,,16,balanced,392,920,64.44864130434783,63.24320652173913,91.52065217391305,0.2570239746381168,0.6627008649322995,0.20168605473326137,0.23510981329939035,0.2789381359758013,0.1061647485080989,class-61f92c,ambient-latent-unet-vae-onnx-v1,27,fold_capture_20260303_134809
170,gen_1772541169813_204617_33,2026-03-03T12:32:49.813Z,204617,indoor,Indoor Grain,0.44242210879072724,107,2.03342375548695,1155,1155,nnapi,true,0.997,,nominal,0.6570449220103569,0.00610312982755878,,16,balanced,392,920,64.44864130434783,63.24320652173913,91.52065217391305,0.2570239746381168,0.6627008649322995,0.20168605473326137,0.23510981329939035,0.2789381359758013,0.1061647485080989,class-61f92c,ambient-latent-unet-vae-onnx-v1,26,fold_capture_20260303_134809
171,gen_1772541171045_204617_34,2026-03-03T12:32:51.045Z,204617,indoor,Indoor Grain,0.44242210879072724,107,2.03342375548695,1143,1143,nnapi,true,0.997,,nominal,0.6570449220103569,0.00610312982755878,,16,balanced,392,920,64.44864130434783,63.24320652173913,91.52065217391305,0.2570239746381168,0.6627008649322995,0.20168605473326137,0.23510981329939035,0.2789381359758013,0.1061647485080989,class-61f92c,ambient-latent-unet-vae-onnx-v1,33,fold_capture_20260303_134809
172,gen_1772541172276_204617_35,2026-03-03T12:32:52.276Z,204617,indoor,Indoor Grain,0.44242210879072724,107,2.03342375548695,1142,1142,nnapi,true,0.997,,nominal,0.6570449220103569,0.00610312982755878,,16,balanced,392,920,64.44864130434783,63.24320652173913,91.52065217391305,0.2570239746381168,0.6627008649322995,0.20168605473326137,0.23510981329939035,0.2789381359758013,0.1061647485080989,class-61f92c,ambient-latent-unet-vae-onnx-v1,37,fold_capture_20260303_134809
173,gen_1772541173493_204617_36,2026-03-03T12:32:53.493Z,204617,indoor,Indoor Grain,0.44242210879072724,107,2.03342375548695,1147,1147,nnapi,true,0.997,,nominal,0.6570449220103569,0.00610312982755878,,16,balanced,392,920,64.44864130434783,63.24320652173913,91.52065217391305,0.2570239746381168,0.6627008649322995,0.20168605473326137,0.23510981329939035,0.2789381359758013,0.1061647485080989,class-61f92c,ambient-latent-unet-vae-onnx-v1,18,fold_capture_20260303_134809
174,gen_1772541186280_904434_37,2026-03-03T12:33:06.280Z,904434,indoor,Indoor Grain,0.44102310152318763,105,2.0253058652647704,729,729,nnapi,true,0.995,,nominal,1.0581067862051583,0.00997667050891375,,16,balanced,392,920,92.29211956521739,112.54266304347826,94.18695652173913,0.41926319799719186,0.4910636564790673,0.17317737877877593,0.38107560784328104,0.4574507881502372,0.007430733162830366,class-c42032,ambient-latent-unet-vae-onnx-v1,32,fold_capture_20260303_134809
175,gen_1772541187103_904434_38,2026-03-03T12:33:07.103Z,904434,indoor,Indoor Grain,0.44102310152318763,105,2.0253058652647704,732,732,nnapi,true,0.995,,nominal,1.0581067862051583,0.00997667050891375,,16,balanced,392,920,92.29211956521739,112.54266304347826,94.18695652173913,0.41926319799719186,0.4910636564790673,0.17317737877877593,0.38107560784328104,0.4574507881502372,0.007430733162830366,class-c42032,ambient-latent-unet-vae-onnx-v1,37,fold_capture_20260303_134809
176,gen_1772541187949_904434_39,2026-03-03T12:33:07.949Z,904434,indoor,Indoor Grain,0.44102310152318763,105,2.0253058652647704,763,763,nnapi,true,0.995,,nominal,1.0581067862051583,0.00997667050891375,,16,balanced,392,920,92.29211956521739,112.54266304347826,94.18695652173913,0.41926319799719186,0.4910636564790673,0.17317737877877593,0.38107560784328104,0.4574507881502372,0.007430733162830366,class-c42032,ambient-latent-unet-vae-onnx-v1,28,fold_capture_20260303_134809
177,gen_1772541188788_904434_3a,2026-03-03T12:33:08.788Z,904434,indoor,Indoor Grain,0.44102310152318763,105,2.0253058652647704,757,757,nnapi,true,0.995,,nominal,1.0581067862051583,0.00997667050891375,,16,balanced,392,920,92.29211956521739,112.54266304347826,94.18695652173913,0.41926319799719186,0.4910636564790673,0.17317737877877593,0.38107560784328104,0.4574507881502372,0.007430733162830366,class-c42032,ambient-latent-unet-vae-onnx-v1,27,fold_capture_20260303_134809
178,gen_1772541189619_904434_3b,2026-03-03T12:33:09.619Z,904434,indoor,Indoor Grain,0.44102310152318763,105,2.0253058652647704,739,739,nnapi,true,0.995,,nominal,1.0581067862051583,0.00997667050891375,,16,balanced,392,920,92.29211956521739,112.54266304347826,94.18695652173913,0.41926319799719186,0.4910636564790673,0.17317737877877593,0.38107560784328104,0.4574507881502372,0.007430733162830366,class-c42032,ambient-latent-unet-vae-onnx-v1,35,fold_capture_20260303_134809
179,gen_1772541204834_361561_3c,2026-03-03T12:33:24.834Z,361561,indoor,Indoor Grain,0.4405700220914446,106,2.0293837776852097,1158,1158,nnapi,true,0.998,,nominal,0.45466103185988516,0.004307731978549323,,16,balanced,392,920,84.73804347826086,78.62880434782609,90.0046195652174,0.31666259782627426,0.6187588772236736,0.23838733862947326,0.2894218533673273,0.34390334228430525,0.020653239556692286,class-97b09d,ambient-latent-unet-vae-onnx-v1,21,fold_capture_20260303_134809
180,gen_1772541206098_361561_3d,2026-03-03T12:33:26.098Z,361561,indoor,Indoor Grain,0.4405700220914446,106,2.0293837776852097,1175,1175,nnapi,true,0.998,,nominal,0.45466103185988516,0.004307731978549323,,16,balanced,392,920,84.73804347826086,78.62880434782609,90.0046195652174,0.31666259782627426,0.6187588772236736,0.23838733862947326,0.2894218533673273,0.34390334228430525,0.020653239556692286,class-97b09d,ambient-latent-unet-vae-onnx-v1,30,fold_capture_20260303_134809
181,gen_1772541207364_361561_3e,2026-03-03T12:33:27.364Z,361561,indoor,Indoor Grain,0.4405700220914446,106,2.0293837776852097,1172,1172,nnapi,true,0.998,,nominal,0.45466103185988516,0.004307731978549323,,16,balanced,392,920,84.73804347826086,78.62880434782609,90.0046195652174,0.31666259782627426,0.6187588772236736,0.23838733862947326,0.2894218533673273,0.34390334228430525,0.020653239556692286,class-97b09d,ambient-latent-unet-vae-onnx-v1,28,fold_capture_20260303_134809
182,gen_1772541208596_361561_3f,2026-03-03T12:33:28.596Z,361561,indoor,Indoor Grain,0.4405700220914446,106,2.0293837776852097,1147,1147,nnapi,true,0.998,,nominal,0.45466103185988516,0.004307731978549323,,16,balanced,392,920,84.73804347826086,78.62880434782609,90.0046195652174,0.31666259782627426,0.6187588772236736,0.23838733862947326,0.2894218533673273,0.34390334228430525,0.020653239556692286,class-97b09d,ambient-latent-unet-vae-onnx-v1,27,fold_capture_20260303_134809
183,gen_1772541209845_361561_3g,2026-03-03T12:33:29.845Z,361561,indoor,Indoor Grain,0.4405700220914446,106,2.0293837776852097,1157,1157,nnapi,true,0.998,,nominal,0.45466103185988516,0.004307731978549323,,16,balanced,392,920,84.73804347826086,78.62880434782609,90.0046195652174,0.31666259782627426,0.6187588772236736,0.23838733862947326,0.2894218533673273,0.34390334228430525,0.020653239556692286,class-97b09d,ambient-latent-unet-vae-onnx-v1,31,fold_capture_20260303_134809
184,gen_1772541222548_450212_3h,2026-03-03T12:33:42.548Z,450212,indoor,Indoor Grain,0.440456521106916,106,2.0293837776852097,757,757,nnapi,true,0.997,,nominal,0.5827294158595464,0.005527836308325131,,16,balanced,392,920,85.83559782608695,85.07717391304348,116.2570652173913,0.3430964823108099,0.6145577335482856,0.24866246445623427,0.34994235635149296,0.33625060826972486,0.11929987212276215,class-729782,ambient-latent-unet-vae-onnx-v1,28,fold_capture_20260303_134809
185,gen_1772541223399_450212_3i,2026-03-03T12:33:43.399Z,450212,indoor,Indoor Grain,0.440456521106916,106,2.0293837776852097,754,754,nnapi,true,0.997,,nominal,0.5827294158595464,0.005527836308325131,,16,balanced,392,920,85.83559782608695,85.07717391304348,116.2570652173913,0.3430964823108099,0.6145577335482856,0.24866246445623427,0.34994235635149296,0.33625060826972486,0.11929987212276215,class-729782,ambient-latent-unet-vae-onnx-v1,32,fold_capture_20260303_134809
186,gen_1772541224262_450212_3j,2026-03-03T12:33:44.263Z,450212,indoor,Indoor Grain,0.440456521106916,106,2.0293837776852097,766,766,nnapi,true,0.997,,nominal,0.5827294158595464,0.005527836308325131,,16,balanced,392,920,85.83559782608695,85.07717391304348,116.2570652173913,0.3430964823108099,0.6145577335482856,0.24866246445623427,0.34994235635149296,0.33625060826972486,0.11929987212276215,class-729782,ambient-latent-unet-vae-onnx-v1,38,fold_capture_20260303_134809
187,gen_1772541225117_450212_3k,2026-03-03T12:33:45.117Z,450212,indoor,Indoor Grain,0.440456521106916,106,2.0293837776852097,764,764,nnapi,true,0.997,,nominal,0.5827294158595464,0.005527836308325131,,16,balanced,392,920,85.83559782608695,85.07717391304348,116.2570652173913,0.3430964823108099,0.6145577335482856,0.24866246445623427,0.34994235635149296,0.33625060826972486,0.11929987212276215,class-729782,ambient-latent-unet-vae-onnx-v1,33,fold_capture_20260303_134809
188,gen_1772541225967_450212_3l,2026-03-03T12:33:45.967Z,450212,indoor,Indoor Grain,0.440456521106916,106,2.0293837776852097,755,755,nnapi,true,0.997,,nominal,0.5827294158595464,0.005527836308325131,,16,balanced,392,920,85.83559782608695,85.07717391304348,116.2570652173913,0.3430964823108099,0.6145577335482856,0.24866246445623427,0.34994235635149296,0.33625060826972486,0.11929987212276215,class-729782,ambient-latent-unet-vae-onnx-v1,31,fold_capture_20260303_134809
189,gen_1772541241086_851561_3m,2026-03-03T12:34:01.086Z,851561,indoor,Indoor Grain,0.43987189891583733,105,2.0253058652647704,1146,1146,nnapi,true,0.999,,nominal,0.23995106260233,0.002290482536388653,,16,balanced,392,920,106.30842391304348,110.25516304347826,105.11739130434782,0.4276279968043675,0.5278409135613309,0.20614459617232211,0.4880944897697579,0.36716150383676593,-0.004670716112532018,class-4c18ae,ambient-latent-unet-vae-onnx-v1,27,fold_capture_20260303_134809
190,gen_1772541242312_851561_3n,2026-03-03T12:34:02.312Z,851561,indoor,Indoor Grain,0.43987189891583733,105,2.0253058652647704,1142,1142,nnapi,true,0.999,,nominal,0.23995106260233,0.002290482536388653,,16,balanced,392,920,106.30842391304348,110.25516304347826,105.11739130434782,0.4276279968043675,0.5278409135613309,0.20614459617232211,0.4880944897697579,0.36716150383676593,-0.004670716112532018,class-4c18ae,ambient-latent-unet-vae-onnx-v1,27,fold_capture_20260303_134809
191,gen_1772541243539_851561_3o,2026-03-03T12:34:03.539Z,851561,indoor,Indoor Grain,0.43987189891583733,105,2.0253058652647704,1143,1143,nnapi,true,0.999,,nominal,0.23995106260233,0.002290482536388653,,16,balanced,392,920,106.30842391304348,110.25516304347826,105.11739130434782,0.4276279968043675,0.5278409135613309,0.20614459617232211,0.4880944897697579,0.36716150383676593,-0.004670716112532018,class-4c18ae,ambient-latent-unet-vae-onnx-v1,20,fold_capture_20260303_134809
192,gen_1772541244763_851561_3p,2026-03-03T12:34:04.763Z,851561,indoor,Indoor Grain,0.43987189891583733,105,2.0253058652647704,1143,1143,nnapi,true,0.999,,nominal,0.23995106260233,0.002290482536388653,,16,balanced,392,920,106.30842391304348,110.25516304347826,105.11739130434782,0.4276279968043675,0.5278409135613309,0.20614459617232211,0.4880944897697579,0.36716150383676593,-0.004670716112532018,class-4c18ae,ambient-latent-unet-vae-onnx-v1,28,fold_capture_20260303_134809
193,gen_1772541245990_851561_3q,2026-03-03T12:34:05.990Z,851561,indoor,Indoor Grain,0.43987189891583733,105,2.0253058652647704,1141,1141,nnapi,true,0.999,,nominal,0.23995106260233,0.002290482536388653,,16,balanced,392,920,106.30842391304348,110.25516304347826,105.11739130434782,0.4276279968043675,0.5278409135613309,0.20614459617232211,0.4880944897697579,0.36716150383676593,-0.004670716112532018,class-4c18ae,ambient-latent-unet-vae-onnx-v1,26,fold_capture_20260303_134809
194,gen_1772541264783_156257_3r,2026-03-03T12:34:24.783Z,156257,indoor,Indoor Grain,0.43922524431087595,105,2.0253058652647704,712,712,nnapi,true,0.996,,nominal,0.962181656405221,0.009248383633223878,,16,balanced,392,920,64.80108695652174,79.27771739130435,97.36032608695652,0.30394333375886073,0.6936894674389321,0.21119880949360076,0.35282528175622685,0.25506138576284887,0.12768329070758735,class-252e74,ambient-latent-unet-vae-onnx-v1,36,fold_capture_20260303_134809
195,gen_1772541265605_156257_3s,2026-03-03T12:34:25.605Z,156257,indoor,Indoor Grain,0.43922524431087595,105,2.0253058652647704,732,732,nnapi,true,0.996,,nominal,0.962181656405221,0.009248383633223878,,16,balanced,392,920,64.80108695652174,79.27771739130435,97.36032608695652,0.30394333375886073,0.6936894674389321,0.21119880949360076,0.35282528175622685,0.25506138576284887,0.12768329070758735,class-252e74,ambient-latent-unet-vae-onnx-v1,36,fold_capture_20260303_134809
196,gen_1772541266407_156257_3t,2026-03-03T12:34:26.407Z,156257,indoor,Indoor Grain,0.43922524431087595,105,2.0253058652647704,716,716,nnapi,true,0.996,,nominal,0.962181656405221,0.009248383633223878,,16,balanced,392,920,64.80108695652174,79.27771739130435,97.36032608695652,0.30394333375886073,0.6936894674389321,0.21119880949360076,0.35282528175622685,0.25506138576284887,0.12768329070758735,class-252e74,ambient-latent-unet-vae-onnx-v1,38,fold_capture_20260303_134809
197,gen_1772541267222_156257_3u,2026-03-03T12:34:27.222Z,156257,indoor,Indoor Grain,0.43922524431087595,105,2.0253058652647704,721,721,nnapi,true,0.996,,nominal,0.962181656405221,0.009248383633223878,,16,balanced,392,920,64.80108695652174,79.27771739130435,97.36032608695652,0.30394333375886073,0.6936894674389321,0.21119880949360076,0.35282528175622685,0.25506138576284887,0.12768329070758735,class-252e74,ambient-latent-unet-vae-onnx-v1,32,fold_capture_20260303_134809
198,gen_1772541268039_156257_3v,2026-03-03T12:34:28.039Z,156257,indoor,Indoor Grain,0.43922524431087595,105,2.0253058652647704,722,722,nnapi,true,0.996,,nominal,0.962181656405221,0.009248383633223878,,16,balanced,392,920,64.80108695652174,79.27771739130435,97.36032608695652,0.30394333375886073,0.6936894674389321,0.21119880949360076,0.35282528175622685,0.25506138576284887,0.12768329070758735,class-252e74,ambient-latent-unet-vae-onnx-v1,37,fold_capture_20260303_134809
199,gen_1772541288889_156257_3w,2026-03-03T12:34:48.889Z,156257,indoor,Indoor Grain,0.43920760421559474,105,2.0253058652647704,707,707,nnapi,true,0.996,,nominal,0.9818141298438832,0.009438869959426737,,16,balanced,392,920,64.80108695652174,79.27771739130435,97.36032608695652,0.30394333375886073,0.6936894674389321,0.21119880949360076,0.35282528175622685,0.25506138576284887,0.12768329070758735,class-252e74,ambient-latent-unet-vae-onnx-v1,27,fold_capture_20260303_134809
200,gen_1772541289745_156257_3x,2026-03-03T12:34:49.745Z,156257,indoor,Indoor Grain,0.43920760421559474,105,2.0253058652647704,775,775,nnapi,true,0.996,,nominal,0.9818141298438832,0.009438869959426737,,16,balanced,392,920,64.80108695652174,79.27771739130435,97.36032608695652,0.30394333375886073,0.6936894674389321,0.21119880949360076,0.35282528175622685,0.25506138576284887,0.12768329070758735,class-252e74,ambient-latent-unet-vae-onnx-v1,18,fold_capture_20260303_134809
201,gen_1772541290548_156257_3y,2026-03-03T12:34:50.548Z,156257,indoor,Indoor Grain,0.43920760421559474,105,2.0253058652647704,717,717,nnapi,true,0.996,,nominal,0.9818141298438832,0.009438869959426737,,16,balanced,392,920,64.80108695652174,79.27771739130435,97.36032608695652,0.30394333375886073,0.6936894674389321,0.21119880949360076,0.35282528175622685,0.25506138576284887,0.12768329070758735,class-252e74,ambient-latent-unet-vae-onnx-v1,37,fold_capture_20260303_134809
202,gen_1772541291356_156257_3z,2026-03-03T12:34:51.356Z,156257,indoor,Indoor Grain,0.43920760421559474,105,2.0253058652647704,711,711,nnapi,true,0.996,,nominal,0.9818141298438832,0.009438869959426737,,16,balanced,392,920,64.80108695652174,79.27771739130435,97.36032608695652,0.30394333375886073,0.6936894674389321,0.21119880949360076,0.35282528175622685,0.25506138576284887,0.12768329070758735,class-252e74,ambient-latent-unet-vae-onnx-v1,33,fold_capture_20260303_134809
203,gen_1772541292153_156257_40,2026-03-03T12:34:52.153Z,156257,indoor,Indoor Grain,0.43920760421559474,105,2.0253058652647704,720,720,nnapi,true,0.996,,nominal,0.9818141298438832,0.009438869959426737,,16,balanced,392,920,64.80108695652174,79.27771739130435,97.36032608695652,0.30394333375886073,0.6936894674389321,0.21119880949360076,0.35282528175622685,0.25506138576284887,0.12768329070758735,class-252e74,ambient-latent-unet-vae-onnx-v1,18,fold_capture_20260303_134809
204,gen_1772541537536_505631_41,2026-03-03T12:38:57.536Z,505631,indoor,Indoor Grain,0.4302176933460469,94,1.9777236052888478,725,725,nnapi,true,0.998,,nominal,0.475579945507036,0.005033892840682721,,16,balanced,392,920,117.99347826086957,107.0695652173913,130.91793478260868,0.4357405545614222,0.4775528318638408,0.2313087415553681,0.43733610528509553,0.4341450038361443,0.05068414322250634,class-4bc620,ambient-latent-unet-vae-onnx-v1,38,fold_capture_20260303_134809
205,gen_1772541539872_800890_42,2026-03-03T12:38:59.872Z,800890,indoor,Indoor Grain,0.4291835343203753,93,1.9731278535996986,711,711,nnapi,true,0.998,,nominal,0.43501028951078524,0.00465575257243398,725,16,balanced,392,920,91.02961956521739,94.95489130434783,88.93913043478261,0.3673962376380331,0.6395312072770241,0.2123116579036577,0.3352747898541765,0.39951768542165167,-0.008197996589940297,class-9bcafe,ambient-latent-unet-vae-onnx-v1,25,fold_capture_20260303_134809
206,gen_1772541542627_800987_43,2026-03-03T12:39:02.627Z,800987,indoor,Indoor Grain,0.4291195668069757,93,1.9731278535996986,1093,1093,nnapi,true,1.078,,nominal,0.3710199658873563,0.003973609434950016,718,24,high,480,1120,70.66741071428571,78.99620535714286,65.23616071428572,0.2989491309510785,0.450237057990448,0.25998087564163896,0.3347413046221095,0.26315695728291577,-0.021299019607843105,class-c65df0,ambient-latent-unet-vae-onnx-v1,28,fold_capture_20260303_134809
207,gen_1772541545001_511022_44,2026-03-03T12:39:05.001Z,511022,indoor,Indoor Grain,0.4298087857577447,94,1.9777236052888478,1092,1092,nnapi,true,1.08,,nominal,0.06277404810873577,0.0006673633511662091,843,24,high,480,1120,110.35044642857143,103.83191964285714,97.22578125,0.4107482166482418,0.5006612086951646,0.23516619121790378,0.4118108007704435,0.40968563252802953,-0.051469275210084056,class-e05e0d,ambient-latent-unet-vae-onnx-v1,33,fold_capture_20260303_134809
208,gen_1772541547375_692595_45,2026-03-03T12:39:07.375Z,692595,indoor,Indoor Grain,0.4293372744931045,93,1.9731278535996986,1098,1098,nnapi,true,1.076,,nominal,0.5889828015458676,0.006293292051210743,905.25,24,high,480,1120,99.69832589285714,81.95267857142858,92.37243303571428,0.33912827240820204,0.5637577294634993,0.26351491395593846,0.37061672093809245,0.30763982387931493,-0.02872899159663867,class-0054f5,ambient-latent-unet-vae-onnx-v1,39,fold_capture_20260303_134809
209,gen_1772541549732_969965_46,2026-03-03T12:39:09.732Z,969965,indoor,Indoor Grain,0.42976045648205136,94,1.9777236052888478,1093,1093,nnapi,true,1.068,,nominal,0.014102119402167546,0.00015000004344302746,943.8,24,high,480,1120,103.12131696428571,101.40111607142858,109.89241071428572,0.40148981276196716,0.49839270497595234,0.2288715303388424,0.41241943294714434,0.3905601925775494,0.026553308823529433,class-ccc248,ambient-latent-unet-vae-onnx-v1,30,fold_capture_20260303_134809
210,gen_1772541552113_595922_47,2026-03-03T12:39:12.113Z,595922,indoor,Indoor Grain,0.4301395707964884,95,1.9822712330395684,1114,1114,nnapi,true,1.046,8.37,nominal,0.6034256683772128,0.006392453038150831,1017.4,24,high,480,1120,68.33381696428572,69.475,63.43627232142857,0.26978975822801954,0.5685357674341759,0.25256498683492223,0.2457740413158836,0.2938054751411665,-0.01920605742296921,class-008a4f,ambient-latent-unet-vae-onnx-v1,29,fold_capture_20260303_134809
211,gen_1772541554523_111697_48,2026-03-03T12:39:14.523Z,111697,indoor,Indoor Grain,0.4299755848581815,94,1.9777236052888478,1158,1158,nnapi,true,1.026,8.21,latency-relief,0.23094734711501985,0.0024508651734582243,1098,24,high,480,1120,108.10602678571429,97.59051339285715,85.26808035714286,0.38798600735091243,0.5572019913290212,0.24061826641362183,0.40536397128791984,0.37060804341788495,-0.08956057422969187,class-39eeb0,ambient-latent-unet-vae-onnx-v1,25,fold_capture_20260303_134809
212,gen_1772541556909_970256_49,2026-03-03T12:39:16.909Z,970256,indoor,Indoor Grain,0.4297811416685557,93,1.9731278535996986,1158,1158,nnapi,true,1.018,8.15,latency-relief,1.0349309120641408,0.011005813499580772,1111,24,high,480,1120,97.86171875,98.75602678571428,97.65,0.38621977162358884,0.5719147050801446,0.25362928562313636,0.3967507307423772,0.37568881249980934,-0.0008302696078430927,class-93fb41,ambient-latent-unet-vae-onnx-v1,32,fold_capture_20260303_134809
213,gen_1772541559330_111891_4a,2026-03-03T12:39:19.330Z,111891,indoor,Indoor Grain,0.42990065309987396,94,1.9777236052888478,1201,1201,nnapi,true,1.019,8.16,latency-relief,0.1553614785270554,0.00165005450658789,1124.2,24,high,480,1120,96.60267857142857,102.21071428571429,104.58180803571429,0.3968221131854097,0.4838021008669052,0.23512963073493737,0.358103169993316,0.4355410563732707,0.03129070378151263,class-1a5e68,ambient-latent-unet-vae-onnx-v1,39,fold_capture_20260303_134809
214,gen_1772541561826_992211_4b,2026-03-03T12:39:21.826Z,992211,indoor,Indoor Grain,0.43041451651279794,94,1.9777236052888478,1259,1259,nnapi,true,1.011,8.09,latency-relief,0.6749181237535993,0.007128795431028366,1144.8,24,high,480,1120,73.69877232142858,78.02555803571428,64.10881696428571,0.29843488112700395,0.6297229670229983,0.24443268314937988,0.29256662219893087,0.3043031400559895,-0.03760766806722694,class-bc52c4,ambient-latent-unet-vae-onnx-v1,41,fold_capture_20260303_134809
215,gen_1772541564253_511798_4c,2026-03-03T12:39:24.253Z,511798,indoor,Indoor Grain,0.4298498740985014,93,1.9731278535996986,1322,1322,nnapi,true,1,8,latency-relief,1.1041733125939146,0.011733521200235054,1178,24,high,480,1120,95.20379464285715,113.33683035714286,100.5015625,0.4257060416677672,0.5915155575518583,0.2211434898074719,0.4138292071071315,0.4375828762244465,0.02077556022408964,class-60b968,ambient-latent-unet-vae-onnx-v1,34,fold_capture_20260303_134809
216,gen_1772541566609_84072_4d,2026-03-03T12:39:26.609Z,84072,indoor,Indoor Grain,0.4294637355313076,94,1.9777236052888478,1306,1306,nnapi,true,0.993,7.95,latency-relief,0.2841768837494385,0.00303232553799297,1219.6,24,high,480,1120,81.16886160714286,90.87578125,65.14944196428571,0.3409986213215325,0.49741169222919973,0.22469033745613548,0.31143259961425507,0.3705646430330926,-0.06282125350140057,class-14cf7d,ambient-latent-unet-vae-onnx-v1,38,fold_capture_20260303_134809
217,gen_1772541568988_754122_4e,2026-03-03T12:39:28.988Z,754122,indoor,Indoor Grain,0.4295806483477932,94,1.9777236052888478,1305,1305,nnapi,true,0.986,7.89,latency-relief,0.16676212283179837,0.0017772180370680297,1249.2,24,high,480,1120,97.39196428571428,87.21272321428572,80.98247767857143,0.3487333574045577,0.5393119516094317,0.24863299024939928,0.3327989625348109,0.36466775227708187,-0.06435092787114845,class-d19f05,ambient-latent-unet-vae-onnx-v1,31,fold_capture_20260303_134809
218,gen_1772541571349_385664_4f,2026-03-03T12:39:31.349Z,385664,indoor,Indoor Grain,0.42967653737978034,94,1.9777236052888478,1302,1302,nnapi,true,0.979,7.83,latency-relief,0.07035277056965583,0.0007489943020632646,1278.6,24,high,480,1120,115.40301339285715,123.11183035714286,94.24330357142857,0.4681906989670855,0.4509640668614102,0.21100521649099913,0.47888804446755284,0.45749335346684283,-0.0829792542016807,class-b55a25,ambient-latent-unet-vae-onnx-v1,34,fold_capture_20260303_134809
219,gen_1772541573723_630500_4g,2026-03-03T12:39:33.723Z,630500,indoor,Indoor Grain,0.4300888546629688,94,1.9777236052888478,1308,1308,nnapi,true,0.972,7.78,latency-relief,0.3453199249159269,0.003660170162025497,1298.8,24,high,480,1120,104.72589285714285,98.37154017857142,95.421875,0.3902333714968247,0.41778002017751864,0.2471816116949765,0.3768866299016298,0.40358011309540015,-0.03648634453781511,class-c72ba0,ambient-latent-unet-vae-onnx-v1,23,fold_capture_20260303_134809
220,gen_1772541580405_968897_4h,2026-03-03T12:39:40.405Z,968897,indoor,Indoor Grain,0.4286332838872154,92,1.9684829485539352,858,858,nnapi,true,0.706,4.95,pressure-relief,0.8859792682502388,0.009538353099465886,1308.6,16,balanced,392,920,131.03858695652173,114.14646739130434,124.7875,0.464729468883921,0.47080006849631023,0.20322775666891307,0.5082095912189665,0.4212493465469341,-0.024514066496163656,class-5ca20a,ambient-latent-unet-vae-onnx-v1,37,fold_capture_20260303_134809
221,gen_1772541582863_745181_4i,2026-03-03T12:39:42.863Z,745181,indoor,Indoor Grain,0.4272049299445784,90,1.9590413923210936,952,952,nnapi,true,0.908,6.36,latency-relief,1.475641877844808,0.016131527995347197,1215.8,16,balanced,392,920,94.70434782608696,113.80570652173913,111.34429347826087,0.4296746809454247,0.527156471414371,0.24550531126486214,0.45227575831275113,0.40707360358104416,0.06525468883205454,class-5acbef,ambient-latent-unet-vae-onnx-v1,32,fold_capture_20260303_134809
222,gen_1772541585726_592864_4j,2026-03-03T12:39:45.726Z,592864,indoor,Indoor Grain,0.42745018344157754,91,1.9637878273455553,1362,1362,nnapi,true,1.011,8.09,latency-relief,0.7162864172157839,0.007809806144542415,1145,24,high,480,1120,74.54051339285714,58.4953125,69.50959821428572,0.24588922995408932,0.6960211819766229,0.2648715724750889,0.2520320411416595,0.23974641876779101,-0.019729079131652623,class-32a181,ambient-latent-unet-vae-onnx-v1,32,fold_capture_20260303_134809
223,gen_1772541588219_912744_4k,2026-03-03T12:39:48.219Z,912744,indoor,Indoor Grain,0.4264414939396072,90,1.9590413923210936,1470,1470,nnapi,true,1.008,8.06,latency-relief,0.7305437491971816,0.008051795117822665,1156.4,24,high,480,1120,123.58247767857142,119.67366071428572,115.90602678571429,0.47150059619995555,0.38966606629762,0.20672365353547748,0.4715774879191877,0.4714237044823893,-0.0301037289915966,class-2b81af,ambient-latent-unet-vae-onnx-v1,39,fold_capture_20260303_134809
224,gen_1772541590520_798611_4l,2026-03-03T12:39:50.520Z,798611,indoor,Indoor Grain,0.42709777635882556,92,1.9684829485539352,1429,1429,nnapi,true,0.999,8,latency-relief,0.6293018558074266,0.0068873486641671715,1190,24,high,480,1120,68.45580357142858,79.48549107142857,74.23058035714286,0.3010242155099813,0.6606112203609226,0.23986714574480236,0.319469040615987,0.2825793904064587,0.022646183473389335,class-ecc3d5,ambient-latent-unet-vae-onnx-v1,19,fold_capture_20260303_134809
225,gen_1772541592821_908512_4m,2026-03-03T12:39:52.821Z,908512,indoor,Indoor Grain,0.4266943575375761,91,1.9637878273455553,1356,1356,nnapi,true,0.996,7.97,latency-relief,0.023333790314069347,0.00025648104383478815,1214.2,24,high,480,1120,105.87053571428571,111.81071428571428,120.16439732142857,0.43588614994791086,0.4251271502502617,0.23048353903341534,0.4269867153356813,0.4447855845597202,0.056054359243697484,class-0e0a1c,ambient-latent-unet-vae-onnx-v1,40,fold_capture_20260303_134809
226,gen_1772541599498_220766_4n,2026-03-03T12:39:59.498Z,220766,indoor,Indoor Grain,0.4260908243243257,90,1.9590413923210936,918,918,nnapi,true,0.708,4.95,pressure-relief,0.39031231142216427,0.0043180768097959375,1313.8,16,balanced,392,920,89.32690217391304,114.48288043478261,107.94701086956522,0.4261287438207374,0.5351489647178553,0.1972013414400251,0.42613824978698694,0.426119237852079,0.07302003410059678,class-166737,ambient-latent-unet-vae-onnx-v1,36,fold_capture_20260303_134809
227,gen_1772541606168_541605_4o,2026-03-03T12:40:06.168Z,541605,indoor,Indoor Grain,0.4258776186385837,92,1.9684829485539352,491,491,nnapi,true,0.642,3.53,pressure-relief,1.8159298403957678,0.020135815972621398,1307,8,preview,320,752,116.93550531914893,128.1283244680851,122.51662234042553,0.4915433969544932,0.30727267140851505,0.126720437269544,0.4654772590739312,0.5176095348348911,0.02188673341677097,class-26bfe4,ambient-latent-unet-vae-onnx-v1,33,fold_capture_20260303_134809
228,gen_1772541608598_574044_4p,2026-03-03T12:40:08.598Z,574044,indoor,Indoor Grain,0.42650370942494986,92,1.9684829485539352,474,474,nnapi,true,0.872,4.79,latency-relief,1.2089605352226158,0.013315857405637867,1132.8,8,preview,320,752,107.09574468085107,132.28989361702128,119.8407579787234,0.4942540782750173,0.5091871933812476,0.15533104643777446,0.4323623915310848,0.5561457650189631,0.0499804443053817,class-ba5f84,ambient-latent-unet-vae-onnx-v1,40,fold_capture_20260303_134809
229,gen_1772541611307_913326_4q,2026-03-03T12:40:11.307Z,913326,indoor,Indoor Grain,0.426389458531146,89,1.9542425094393248,810,810,nnapi,true,0.982,,nominal,1.6799773306522212,0.018526441890544504,933.6,16,balanced,392,920,117.11114130434783,126.3171195652174,134.29565217391306,0.48994501427846116,0.3317546483604559,0.22087275081095742,0.5169500686276176,0.4629399599316728,0.06739023870417737,class-43789e,ambient-latent-unet-vae-onnx-v1,38,fold_capture_20260303_134809
230,gen_1772541613646_790009_4r,2026-03-03T12:40:13.646Z,790009,indoor,Indoor Grain,0.4258242187003475,89,1.9542425094393248,776,776,nnapi,true,0.994,,nominal,1.1324872484918842,0.012564695406326237,809.8,16,balanced,392,920,119.29266304347826,95.56875,95.0258152173913,0.3944049177337769,0.4725439346715627,0.22029030439819774,0.4030754786873784,0.385734356777509,-0.09516410912190965,class-c336fd,ambient-latent-unet-vae-onnx-v1,40,fold_capture_20260303_134809
231,gen_1772541616428_756532_4s,2026-03-03T12:40:16.428Z,756532,indoor,Indoor Grain,0.42555034730739305,90,1.9590413923210936,1198,1198,nnapi,true,1.079,,nominal,0.13160694204248102,0.0014644408068764027,693.8,24,high,480,1120,112.52087053571428,92.68861607142857,97.35524553571429,0.3813407216398044,0.49639295303672387,0.23561830199073794,0.36595891649051554,0.3967225267854647,-0.05947303921568624,class-1f9c8d,ambient-latent-unet-vae-onnx-v1,31,fold_capture_20260303_134809
232,gen_1772541618807_67322_4t,2026-03-03T12:40:18.807Z,67322,indoor,Indoor Grain,0.4254995343116738,88,1.9493900066449128,1201,1201,nnapi,true,1.07,,nominal,1.8194783213258319,0.020257057325769764,749.8,24,high,480,1120,62.534598214285715,74.37678571428572,65.35993303571429,0.2792475289740126,0.6472742844716951,0.2539402632045846,0.29247053939080253,0.2660245185578109,0.011079744397759123,class-1ed50e,ambient-latent-unet-vae-onnx-v1,37,fold_capture_20260303_134809
233,gen_1772541621224_67419_4u,2026-03-03T12:40:21.224Z,67419,indoor,Indoor Grain,0.42546539775044834,89,1.9542425094393248,1278,1278,nnapi,true,1.076,,nominal,0.7866318126069984,0.008761123974989637,891.8,24,high,480,1120,63.53816964285714,83.74107142857143,70.16908482142857,0.30770994931856116,0.48355619434989283,0.24135154562306171,0.31542346603636345,0.2999964325978294,0.026003588935574227,class-901cca,ambient-latent-unet-vae-onnx-v1,32,fold_capture_20260303_134809
234,gen_1772541623530_67516_4v,2026-03-03T12:40:23.530Z,67516,indoor,Indoor Grain,0.42546368624149467,88,1.9493900066449128,1210,1210,nnapi,true,1.03,8.24,nominal,1.784985295943585,0.01988066590488409,1052.6,24,high,480,1120,77.94910714285714,68.97265625,72.63794642857142,0.2790026810212259,0.6692280872252526,0.2575717667404399,0.2772264240187038,0.28077893802520937,-0.020828081232493016,class-9a8ab9,ambient-latent-unet-vae-onnx-v1,35,fold_capture_20260303_134809
235,gen_1772541625931_794769_4w,2026-03-03T12:40:25.931Z,794769,indoor,Indoor Grain,0.42509601580493805,88,1.9493900066449128,1247,1247,nnapi,true,1.01,8.08,latency-relief,1.4319680037946512,0.016011813625010377,1132.6,24,high,480,1120,76.80825892857143,75.37979910714286,68.39453125,0.29482020912193035,0.6561461295343445,0.236360316646891,0.30153582615499297,0.2881045920868045,-0.0329950105042017,class-36fd4d,ambient-latent-unet-vae-onnx-v1,29,fold_capture_20260303_134809
236,gen_1772541628401_162535_4x,2026-03-03T12:40:28.401Z,162535,indoor,Indoor Grain,0.4242281359960093,88,1.9493900066449128,1343,1343,nnapi,true,0.99,7.92,latency-relief,0.6041115016008689,0.0068180978440256015,1226.8,24,high,480,1120,107.11060267857142,98.27957589285714,100.96975446428571,0.3935344434537543,0.4964708537693299,0.22212220088557308,0.4054093625708127,0.38165952433523487,-0.02408175770308122,class-9234ed,ambient-latent-unet-vae-onnx-v1,32,fold_capture_20260303_134809
237,gen_1772541630750_794963_4y,2026-03-03T12:40:30.750Z,794963,indoor,Indoor Grain,0.4251068591635684,92,1.9684829485539352,1302,1302,nnapi,true,0.972,7.77,latency-relief,2.557640460262121,0.028595404609443473,1255.8,24,high,480,1120,72.47723214285715,73.753125,72.04107142857143,0.28767945062940825,0.4951498899763469,0.2657908213671504,0.29776375315097603,0.2775951481095643,-0.0017104341736694886,class-1373a5,ambient-latent-unet-vae-onnx-v1,43,fold_capture_20260303_134809
238,gen_1772541633170_162729_4z,2026-03-03T12:40:33.170Z,162729,indoor,Indoor Grain,0.42423275295464524,88,1.9493900066449128,1306,1306,nnapi,true,0.976,7.81,latency-relief,0.6084954308269204,0.006867235786685355,1276,24,high,480,1120,82.30569196428571,89.20055803571428,92.13158482142858,0.3448875672270045,0.6691025534817922,0.24523037012558405,0.39736622864125976,0.2924089058121676,0.03853291316526612,class-34fece,ambient-latent-unet-vae-onnx-v1,41,fold_capture_20260303_134809
239,gen_1772541635642_68001_50,2026-03-03T12:40:35.642Z,68001,indoor,Indoor Grain,0.42543254493897836,92,1.9684829485539352,1402,1402,nnapi,true,0.966,7.73,latency-relief,2.24496824258992,0.02501217144747517,1281.6,24,high,480,1120,65.02790178571429,64.51830357142858,59.7609375,0.25209083263392074,0.4626785531540903,0.24475775894619262,0.23676691299049263,0.2674147522757364,-0.02065476190476194,class-85c811,ambient-latent-unet-vae-onnx-v1,39,fold_capture_20260303_134809
240,gen_1772541642182_757405_51,2026-03-03T12:40:42.182Z,757405,indoor,Indoor Grain,0.42558826182155485,90,1.9590413923210936,829,829,nnapi,true,0.707,4.95,pressure-relief,0.09509166686589765,0.0010576916058191673,1320,16,balanced,392,920,91.80625,111.78097826086956,112.52608695652174,0.4219143054144207,0.5397236311820166,0.2384623863441258,0.3926030920715259,0.4512255187554367,0.08125426257459503,class-2e1ddc,ambient-latent-unet-vae-onnx-v1,34,fold_capture_20260303_134809
241,gen_1772541644653_401465_52,2026-03-03T12:40:44.653Z,401465,indoor,Indoor Grain,0.4248803204657784,88,1.9493900066449128,921,921,nnapi,true,0.904,6.33,latency-relief,1.2255082030409454,0.013734953464789323,1236.4,16,balanced,392,920,103.36521739130434,95.17201086956521,109.56576086956522,0.38412986402359994,0.6112945599040019,0.22906098810358286,0.36963644117611727,0.3986232868708799,0.02431585677749366,class-a0988a,ambient-latent-unet-vae-onnx-v1,35,fold_capture_20260303_134809
242,gen_1772541647418_216363_53,2026-03-03T12:40:47.418Z,216363,indoor,Indoor Grain,0.4244730676328071,89,1.9542425094393248,1306,1306,nnapi,true,1.012,8.1,latency-relief,0.1630227951315817,0.0018350781426931281,1152,24,high,480,1120,95.21328125,69.02901785714286,94.35066964285714,0.299702021621419,0.6007843088431207,0.25215344899002323,0.3167840477946799,0.28261999544845684,-0.003382790616246481,class-6b9feb,ambient-latent-unet-vae-onnx-v1,45,fold_capture_20260303_134809
243,gen_1772541649748_733700_54,2026-03-03T12:40:49.748Z,733700,indoor,Indoor Grain,0.4251946576018356,90,1.9590413923210936,1273,1273,nnapi,true,1.01,8.08,latency-relief,0.4734564312720977,0.005288447564253765,1152.8,24,high,480,1120,58.72924107142857,76.23203125,70.47555803571429,0.282726747810815,0.6298544568256572,0.2586702498744117,0.28725313830557286,0.2782003573181524,0.04606398809523811,class-d184ae,ambient-latent-unet-vae-onnx-v1,30,fold_capture_20260303_134809
244,gen_1772541652261_795642_55,2026-03-03T12:40:52.261Z,795642,indoor,Indoor Grain,0.4250400838272555,90,1.9590413923210936,1407,1407,nnapi,true,1.011,8.09,latency-relief,0.6216144319429162,0.006954863057686229,1146.2,24,high,480,1120,82.97433035714286,88.60714285714286,72.15758928571428,0.33812529079153636,0.5816612232026102,0.236893439020303,0.35365089758364343,0.32259968399896405,-0.04241859243697483,class-af6b59,ambient-latent-unet-vae-onnx-v1,30,fold_capture_20260303_134809
245,gen_1772541654632_810278_56,2026-03-03T12:40:54.632Z,810278,indoor,Indoor Grain,0.42358414776970865,86,1.9395192526186185,1401,1401,nnapi,true,1.003,8.03,latency-relief,1.9947235586430736,0.022668672370039472,1147.2,24,high,480,1120,106.24564732142858,94.3234375,94.82232142857143,0.37997693618551276,0.3756484900014769,0.2499354408581176,0.38926004026592065,0.370693832108256,-0.04479735644257706,class-645b10,ambient-latent-unet-vae-onnx-v1,30,fold_capture_20260303_134809
246,gen_1772541656961_142851_57,2026-03-03T12:40:56.961Z,142851,indoor,Indoor Grain,0.4232221791194221,87,1.9444826721501687,1303,1303,nnapi,true,0.98,7.84,latency-relief,0.6540240013025453,0.007461425858701324,1261.6,24,high,480,1120,75.08091517857143,84.39040178571429,76.89765625,0.32105972041377195,0.5610819621098417,0.24871925806873973,0.3122957197133446,0.3298237211135429,0.007124474789915947,class-9154fc,ambient-latent-unet-vae-onnx-v1,37,fold_capture_20260303_134809
247,gen_1772541663617_810472_58,2026-03-03T12:41:03.617Z,810472,indoor,Indoor Grain,0.4235375452792335,89,1.9542425094393248,841,841,nnapi,true,0.698,4.88,pressure-relief,1.0492139213057214,0.011929557063502919,1338,16,balanced,392,920,105.9211956521739,112.52771739130435,111.27038043478261,0.4354211417307124,0.5002605057720657,0.19199746701246048,0.4262974765554179,0.4445448069048263,0.02097719522591648,class-9571b0,ambient-latent-unet-vae-onnx-v1,37,fold_capture_20260303_134809
248,gen_1772541665973_171868_59,2026-03-03T12:41:05.973Z,171868,indoor,Indoor Grain,0.42394810277494765,90,1.9590413923210936,830,830,nnapi,true,0.899,6.29,latency-relief,1.6613871230508437,0.018807032043451542,1245,16,balanced,392,920,110.37907608695652,122.43722826086956,119.64402173913044,0.469301943520373,0.4927046358041265,0.18506277369809765,0.4643326197786093,0.4742712672633053,0.036333120204603615,class-108e03,ambient-latent-unet-vae-onnx-v1,34,fold_capture_20260303_134809
249,gen_1772541668826_171965_5a,2026-03-03T12:41:08.826Z,171965,indoor,Indoor Grain,0.4239346616900715,87,1.9444826721501687,1300,1300,nnapi,true,1.004,8.04,latency-relief,1.3258892305971983,0.015011331809359171,1156.4,24,high,480,1120,114.34017857142857,99.15814732142857,90.2984375,0.3990046122218581,0.5521040342489493,0.2237681802383257,0.41002429674375745,0.3879849276957267,-0.09428133753501397,class-1dc341,ambient-latent-unet-vae-onnx-v1,36,fold_capture_20260303_134809
250,gen_1772541671310_172062_5b,2026-03-03T12:41:11.310Z,172062,indoor,Indoor Grain,0.4239015151050269,89,1.9542425094393248,1428,1428,nnapi,true,1.014,8.11,latency-relief,0.7054803606313556,0.007990080964399935,1135,24,high,480,1120,103.96138392857142,123.65814732142857,108.79866071428572,0.46430494310152975,0.3917730598207901,0.18101259445652945,0.47737660906855256,0.45123327713577055,0.018969712885154096,class-75ef9e,ambient-latent-unet-vae-onnx-v1,33,fold_capture_20260303_134809
251,gen_1772541673554_409601_5c,2026-03-03T12:41:13.554Z,409601,indoor,Indoor Grain,0.42373794042304924,89,1.9542425094393248,1303,1303,nnapi,true,1.011,8.09,latency-relief,0.8601245271413518,0.009758631068252577,1140.4,24,high,480,1120,90.06640625,74.80859375,74.8609375,0.3061026819847969,0.6502617032618285,0.2661922206141261,0.2810140826335583,0.331191281337336,-0.059629289215686256,class-ed7563,ambient-latent-unet-vae-onnx-v1,32,fold_capture_20260303_134809
252,gen_1772541675942_143433_5d,2026-03-03T12:41:15.942Z,143433,indoor,Indoor Grain,0.42330395970020307,88,1.9493900066449128,1316,1316,nnapi,true,1.014,8.12,latency-relief,0.26911503488776134,0.0030675062151120413,1140.4,24,high,480,1120,70.42779017857143,82.98147321428571,71.71863839285714,0.31176228834014774,0.6618930359372752,0.25077157329549754,0.34218511379547734,0.28133946288524087,0.005062149859943987,class-962959,ambient-latent-unet-vae-onnx-v1,32,fold_capture_20260303_134809
253,gen_1772541678344_425645_5e,2026-03-03T12:41:18.344Z,425645,indoor,Indoor Grain,0.42292553990718823,88,1.9493900066449128,1357,1357,nnapi,true,0.987,7.9,latency-relief,0.6242121790074577,0.007143994859151211,1235.4,24,high,480,1120,122.80859375,94.48928571428571,91.78415178571429,0.3933908232651143,0.5300694442749037,0.2220504745877494,0.3749692330179391,0.41181241351597064,-0.12166447829131652,class-39b402,ambient-latent-unet-vae-onnx-v1,36,fold_capture_20260303_134809
254,gen_1772541685034_767664_5f,2026-03-03T12:41:25.034Z,767664,indoor,Indoor Grain,0.42320523749318734,88,1.9493900066449128,867,867,nnapi,true,0.7,4.9,pressure-relief,0.3618901526629088,0.004129369669123517,1340.8,16,balanced,392,920,139.90108695652174,132.39483695652174,119.74157608695653,0.5218709814575281,0.3416558615334806,0.15033956454140254,0.5491159467184001,0.49462601619776564,-0.07905690537084396,class-3ae141,ambient-latent-unet-vae-onnx-v1,38,fold_capture_20260303_134809
255,gen_1772541687395_811248_5g,2026-03-03T12:41:27.395Z,811248,indoor,Indoor Grain,0.4235769676124118,88,1.9493900066449128,869,869,nnapi,true,0.905,6.34,latency-relief,0.012047408154671757,0.00013692111021785844,1254.2,16,balanced,392,920,113.24891304347825,121.35652173913043,114.7866847826087,0.467288242753337,0.5067639792050566,0.22401996846760563,0.49207197485093435,0.4425045106566447,0.0060304774083547,class-a4d146,ambient-latent-unet-vae-onnx-v1,24,fold_capture_20260303_134809
256,gen_1772541690331_607946_5h,2026-03-03T12:41:30.331Z,607946,indoor,Indoor Grain,0.42411028558577324,89,1.9542425094393248,1430,1430,nnapi,true,1.013,8.1,latency-relief,0.5077181252364369,0.0057374283325066925,1142.4,24,high,480,1120,70.55825892857143,84.54430803571428,91.61004464285715,0.3218863536421695,0.6110633560025337,0.24233740627154768,0.29127207247904136,0.35250063480334143,0.08255602240896358,class-e074e2,ambient-latent-unet-vae-onnx-v1,39,fold_capture_20260303_134809
257,gen_1772541692583_35332_5i,2026-03-03T12:41:32.583Z,35332,indoor,Indoor Grain,0.42302961472182016,86,1.9395192526186185,1312,1312,nnapi,true,1.001,8,latency-relief,1.4733064159158857,0.01684292587398772,1167.8,24,high,480,1120,107.45558035714286,92.73493303571429,77.78058035714285,0.37170524859818954,0.5708656439269647,0.2463014786029417,0.3796733443622211,0.36373715283622404,-0.11637254901960789,class-7a0e04,ambient-latent-unet-vae-onnx-v1,32,fold_capture_20260303_134809
258,gen_1772541695073_144015_5j,2026-03-03T12:41:35.073Z,144015,indoor,Indoor Grain,0.42328738413727063,87,1.9444826721501687,1430,1430,nnapi,true,1.005,8.04,latency-relief,0.7153011442145214,0.008154804633669103,1167,24,high,480,1120,87.59129464285714,74.90814732142857,80.71763392857143,0.30597658578447723,0.5403836175438408,0.2594979327673064,0.3035549338235625,0.30839823774583225,-0.02695553221288512,class-b8e7a3,ambient-latent-unet-vae-onnx-v1,33,fold_capture_20260303_134809
259,gen_1772541697331_410377_5k,2026-03-03T12:41:37.331Z,410377,indoor,Indoor Grain,0.4236611741254161,88,1.9493900066449128,1308,1308,nnapi,true,1.005,8.04,latency-relief,0.06739267021549722,0.0007652397575554602,1181.6,24,high,480,1120,97.30970982142857,88.24241071428571,76.33292410714286,0.35023628851594346,0.5549714495516258,0.23618630535580984,0.39095519520456196,0.3095173818274436,-0.08226190476190474,class-1128d5,ambient-latent-unet-vae-onnx-v1,35,fold_capture_20260303_134809
260,gen_1772541699699_544074_5l,2026-03-03T12:41:39.699Z,544074,indoor,Indoor Grain,0.4222519031967389,84,1.9294189257142929,1303,1303,nnapi,true,0.966,7.73,latency-relief,2.7471812827471638,0.03166882476322652,1269.8,24,high,480,1120,104.51741071428572,97.67901785714285,81.68939732142857,0.38422905715972816,0.500029338267035,0.22646442963405786,0.40255717051890616,0.36590094380271704,-0.0895216211484594,class-6e9f0b,ambient-latent-unet-vae-onnx-v1,38,fold_capture_20260303_134809
261,gen_1772541706458_457673_5m,2026-03-03T12:41:46.458Z,457673,indoor,Indoor Grain,0.42332579113951097,88,1.9493900066449128,895,895,nnapi,true,0.697,4.88,pressure-relief,0.24858562779117221,0.0028328389869223592,1356.6,16,balanced,392,920,129.20190217391306,115.95516304347827,125.18369565217391,0.46838321504529207,0.48539492461383266,0.2098708780332877,0.4255424036654799,0.5112240264280522,-0.015757672634271157,class-cf9d19,ambient-latent-unet-vae-onnx-v1,37,fold_capture_20260303_134809
262,gen_1772541708870_535551_5n,2026-03-03T12:41:48.870Z,535551,indoor,Indoor Grain,0.4228865851744565,86,1.9395192526186185,939,939,nnapi,true,0.899,6.3,latency-relief,1.3393147037067052,0.015334614294264257,1249.6,16,balanced,392,920,101.82010869565218,106.1820652173913,108.22092391304348,0.4133408582685866,0.49584632978759713,0.22043131501791155,0.4494367404094308,0.3772449761301743,0.02510123614663254,class-76116c,ambient-latent-unet-vae-onnx-v1,35,fold_capture_20260303_134809
263,gen_1772541711698_457867_5o,2026-03-03T12:41:51.698Z,457867,indoor,Indoor Grain,0.42336019220601917,89,1.9542425094393248,1397,1397,nnapi,true,1,8,latency-relief,1.2162266093737344,0.013854799838253542,1175,24,high,480,1120,134.71004464285716,137.12232142857144,117.13236607142858,0.5300635161054403,0.31657377112718654,0.14181374295931057,0.5232450423667757,0.536881989845678,-0.06893207282913168,class-828d8b,ambient-latent-unet-vae-onnx-v1,24,fold_capture_20260303_134809
264,gen_1772541714089_144597_5p,2026-03-03T12:41:54.089Z,144597,indoor,Indoor Grain,0.423227240951914,87,1.9444826721501687,1416,1416,nnapi,true,1.005,8.04,latency-relief,0.6587793991704558,0.007515270046946262,1168.4,24,high,480,1120,87.62857142857143,86.31450892857143,79.84854910714286,0.3377530835958515,0.5751154864601284,0.2513652627288537,0.35747877643586023,0.31802739075613845,-0.030509891456582647,class-d70141,ambient-latent-unet-vae-onnx-v1,37,fold_capture_20260303_134809
265,gen_1772541716356_535842_5q,2026-03-03T12:41:56.356Z,535842,indoor,Indoor Grain,0.42282097960002396,87,1.9444826721501687,1311,1311,nnapi,true,1.001,8.01,latency-relief,0.27792255902504337,0.003184339760574475,1190,24,high,480,1120,84.88537946428572,77.21618303571428,68.69330357142857,0.3067894207808978,0.670872489009797,0.2520845233230386,0.31416978081248315,0.299409060749655,-0.06349833683473391,class-a09ae1,ambient-latent-unet-vae-onnx-v1,38,fold_capture_20260303_134809
266,gen_1772541718818_178201_5r,2026-03-03T12:41:58.818Z,178201,indoor,Indoor Grain,0.42268252346340535,86,1.9395192526186185,1408,1408,nnapi,true,0.996,7.97,latency-relief,1.1484985795886757,0.013178638740859148,1191.6,24,high,480,1120,120.23839285714286,110.63649553571429,116.43046875,0.44351444616550556,0.4686892959569908,0.22249028966658352,0.4539291449558184,0.4330997473733328,-0.014933035714285697,class-8136ea,ambient-latent-unet-vae-onnx-v1,33,fold_capture_20260303_134809
267,gen_1772541721109_178298_5s,2026-03-03T12:42:01.109Z,178298,indoor,Indoor Grain,0.4226427704669792,87,1.9444826721501687,1341,1341,nnapi,true,0.974,7.79,latency-relief,0.1113739346914997,0.0012785234540669528,1294.2,24,high,480,1120,124.71328125,111.87924107142857,123.35323660714286,0.4526909038872048,0.3622713991655152,0.22138322520636305,0.48710922496552217,0.41827258280659085,-0.005333508403361306,class-844838,ambient-latent-unet-vae-onnx-v1,21,fold_capture_20260303_134809
268,gen_1772541727831_817716_5t,2026-03-03T12:42:07.831Z,817716,indoor,Indoor Grain,0.42160192907847144,87,1.9444826721501687,868,868,nnapi,true,0.689,4.82,pressure-relief,0.8551056932200112,0.009926365341801928,1374.6,16,balanced,392,920,107.60190217391305,129.68695652173912,110.70842391304348,0.4847898976986014,0.44690603994685324,0.12828287361020954,0.461352070332287,0.5082277250644954,0.012182438192668349,class-417787,ambient-latent-unet-vae-onnx-v1,40,fold_capture_20260303_134809
269,gen_1772541730157_624689_5u,2026-03-03T12:42:10.157Z,624689,indoor,Indoor Grain,0.42198421180238677,87,1.9444826721501687,837,837,nnapi,true,0.899,6.29,latency-relief,0.5013727143271893,0.005796308335291167,1268.8,16,balanced,392,920,117.3991847826087,127.43532608695652,113.3383152173913,0.4873876010232378,0.4228112459505629,0.1550536148732497,0.48410339386182016,0.4906718081837705,-0.015924978687127066,class-29bf47,ambient-latent-unet-vae-onnx-v1,27,fold_capture_20260303_134809
270,gen_1772541733020_196335_5v,2026-03-03T12:42:13.020Z,196335,indoor,Indoor Grain,0.4213679643347214,86,1.9395192526186185,1317,1317,nnapi,true,1.012,8.1,latency-relief,0.07089161385678722,0.0008250011572122758,1153,24,high,480,1120,130.32633928571428,138.19598214285713,119.49084821428572,0.5300877858915929,0.3319183131113774,0.18953698898743723,0.5382997382696387,0.5218758335087154,-0.04249212184873947,class-fdf82f,ambient-latent-unet-vae-onnx-v1,33,fold_capture_20260303_134809
271,gen_1772541735371_820898_5w,2026-03-03T12:42:15.371Z,820898,indoor,Indoor Grain,0.4210979026236465,85,1.9344984512435677,1306,1306,nnapi,true,1.008,8.07,latency-relief,0.6806944503031218,0.007944548706919515,1154.2,24,high,480,1120,78.36573660714286,97.05647321428572,97.34285714285714,0.36511176286762437,0.5832870270389386,0.23840068542776788,0.31698901943349617,0.41323450630346387,0.07442008053221286,class-2de273,ambient-latent-unet-vae-onnx-v1,32,fold_capture_20260303_134809
272,gen_1772541737732_327541_5x,2026-03-03T12:42:17.732Z,327541,indoor,Indoor Grain,0.42165708725732143,87,1.9444826721501687,1300,1300,nnapi,true,1.013,8.11,latency-relief,0.8041552715837668,0.009329397189823705,1133.8,24,high,480,1120,138.21216517857144,131.62645089285715,128.31819196428572,0.5207361468814098,0.22385163160690594,0.17633687490038744,0.5516627078072016,0.48980958595986174,-0.03879989495798322,class-0ca02b,ambient-latent-unet-vae-onnx-v1,36,fold_capture_20260303_134809
273,gen_1772541740127_878747_5y,2026-03-03T12:42:20.127Z,878747,indoor,Indoor Grain,0.4217374410210563,86,1.9395192526186185,1313,1313,nnapi,true,1.018,8.15,latency-relief,0.27012199480060417,0.0031311187298064106,1125.6,24,high,480,1120,104.08381696428572,95.06975446428571,93.56339285714286,0.3799113131109915,0.5453794962183749,0.2558026001602159,0.3821177293411696,0.37770489688385456,-0.04125656512605042,class-622ea0,ambient-latent-unet-vae-onnx-v1,40,fold_capture_20260303_134809
274,gen_1772541742491_878844_5z,2026-03-03T12:42:22.491Z,878844,indoor,Indoor Grain,0.4217713197549534,86,1.9395192526186185,1308,1308,nnapi,true,0.994,7.96,latency-relief,0.30145771655649867,0.0034930779216567685,1214.6,24,high,480,1120,103.96037946428571,93.47734375,88.07254464285714,0.3737874927353582,0.5938259304175567,0.2712558463601999,0.3966398928568644,0.3509350926120778,-0.06230523459383753,class-5f41c9,ambient-latent-unet-vae-onnx-v1,39,fold_capture_20260303_134809
275,gen_1772541749160_821286_60,2026-03-03T12:42:29.160Z,821286,indoor,Indoor Grain,0.4211354678325961,85,1.9344984512435677,860,860,nnapi,true,0.707,4.95,pressure-relief,0.715205933289468,0.008343979641676406,1308.8,16,balanced,392,920,135.82690217391306,122.03179347826087,104.3274456521739,0.4850446261720424,0.42775340985967264,0.1576941838744977,0.5000793005123417,0.47000995183270367,-0.12352728047740842,class-c7b9dc,ambient-latent-unet-vae-onnx-v1,39,fold_capture_20260303_134809
276,gen_1772541751676_361651_61,2026-03-03T12:42:31.676Z,361651,indoor,Indoor Grain,0.4206403654442949,85,1.9344984512435677,946,946,nnapi,true,0.914,6.4,latency-relief,0.2614518773298755,0.0030664722635270164,1217.4,16,balanced,392,920,128.07907608695652,125.45108695652173,124.50760869565218,0.49388893456880767,0.4449780594284044,0.1676595851222729,0.5260481624032324,0.4617297067352158,-0.014005754475703288,class-e63da2,ambient-latent-unet-vae-onnx-v1,33,fold_capture_20260303_134809
277,gen_1772541754415_855998_62,2026-03-03T12:42:34.415Z,855998,indoor,Indoor Grain,0.42047486142808554,85,1.9344984512435677,1307,1307,nnapi,true,1.014,8.11,latency-relief,0.11030001074854567,0.0012959654793205514,1145.4,24,high,480,1120,78.67857142857143,72.99252232142857,76.75859375,0.2920521047793709,0.6840135480759517,0.2657766710311133,0.2769901328784743,0.3071140766808411,-0.007529324229691874,class-4ac45c,ambient-latent-unet-vae-onnx-v1,32,fold_capture_20260303_134809
278,gen_1772541756775_365546_63,2026-03-03T12:42:36.775Z,365546,indoor,Indoor Grain,0.4200659956892507,84,1.9294189257142929,1304,1304,nnapi,true,1.01,8.08,latency-relief,0.7380246127759165,0.008709485690142519,1146.8,24,high,480,1120,118.46205357142857,113.5109375,89.04553571428572,0.442341736346151,0.5051319231506812,0.200903410964743,0.4924365745803453,0.3922468981086196,-0.11535889355742295,class-342743,ambient-latent-unet-vae-onnx-v1,34,fold_capture_20260303_134809
279,gen_1772541759159_211924_64,2026-03-03T12:42:39.159Z,211924,indoor,Indoor Grain,0.420865625353905,86,1.9395192526186185,1315,1315,nnapi,true,1.012,8.09,latency-relief,0.5323958664851602,0.006229212482117411,1145,24,high,480,1120,90.84129464285714,84.96127232142857,84.13024553571428,0.3378484899319593,0.5929122431014893,0.26473960345246034,0.3515976566870263,0.3240993231794316,-0.026317839635854337,class-56ddf7,ambient-latent-unet-vae-onnx-v1,36,fold_capture_20260303_134809
280,gen_1772541761573_769814_65,2026-03-03T12:42:41.573Z,769814,indoor,Indoor Grain,0.42034748030104063,84,1.9294189257142929,1362,1362,nnapi,true,1.009,8.07,latency-relief,0.9941454938265792,0.01169663496291974,1146.4,24,high,480,1120,107.02444196428571,108.99977678571429,109.07667410714286,0.4258249905467256,0.43654935712117593,0.24081240539214263,0.4375492710098966,0.4141007100855092,0.008047969187675098,class-453c85,ambient-latent-unet-vae-onnx-v1,32,fold_capture_20260303_134809
281,gen_1772541763887_618587_66,2026-03-03T12:42:43.887Z,618587,indoor,Indoor Grain,0.4202816811173301,84,1.9294189257142929,1307,1307,nnapi,true,0.982,7.86,latency-relief,0.9342068402774544,0.010999182485264998,1246.8,24,high,480,1120,98.31450892857143,88.73973214285714,95.66830357142857,0.35794342174195476,0.6073433111162745,0.2564677631969507,0.3713174403006804,0.3445694031865394,-0.01037727591036416,class-8356d9,ambient-latent-unet-vae-onnx-v1,32,fold_capture_20260303_134809
282,gen_1772541770581_856483_67,2026-03-03T12:42:50.581Z,856483,indoor,Indoor Grain,0.42050085616551436,84,1.9294189257142929,872,872,nnapi,true,0.702,4.91,pressure-relief,1.1340229962014803,0.013320444121994308,1319,16,balanced,392,920,94.53614130434782,112.93559782608696,103.23233695652173,0.42479724680259534,0.4668934772416486,0.1764169399739608,0.42522843947213734,0.42436605413468553,0.03410272804774083,class-94e45a,ambient-latent-unet-vae-onnx-v1,34,fold_capture_20260303_134809
283,gen_1772541772919_366031_68,2026-03-03T12:42:52.919Z,366031,indoor,Indoor Grain,0.42005541912145683,85,1.9344984512435677,833,833,nnapi,true,0.91,6.37,latency-relief,0.27158404847749296,0.003205347880372037,1232,16,balanced,392,920,137.14565217391305,125.2375,106.12771739130434,0.4956448895992313,0.42590715482230884,0.19016781072761507,0.4657601675191661,0.5255296116807776,-0.12163895993179884,class-e2bde8,ambient-latent-unet-vae-onnx-v1,44,fold_capture_20260303_134809
284,gen_1772541775814_940125_69,2026-03-03T12:42:55.814Z,940125,indoor,Indoor Grain,0.41966126613300236,84,1.9294189257142929,1300,1300,nnapi,true,1.014,8.12,latency-relief,0.3711003596614262,0.004398429771325497,1137.8,24,high,480,1120,103.98962053571428,104.846875,95.70267857142858,0.4078604381119548,0.4571889434783951,0.22022970108009518,0.40356584663844836,0.41215502958698785,-0.03249781162464981,class-b41aa7,ambient-latent-unet-vae-onnx-v1,37,fold_capture_20260303_134809
285,gen_1772541778181_510583_6a,2026-03-03T12:42:58.181Z,510583,indoor,Indoor Grain,0.41937185155822854,84,1.9294189257142929,1310,1310,nnapi,true,1.017,8.13,latency-relief,0.10968296423216373,0.0013040468156182048,1134.8,24,high,480,1120,95.20301339285714,124.38203125,114.11540178571428,0.4605385153174417,0.5214293061999962,0.2134916660946223,0.4473315934870064,0.47374543714901013,0.07416622899159662,class-24fbc0,ambient-latent-unet-vae-onnx-v1,33,fold_capture_20260303_134809
286,gen_1772541780544_940319_6b,2026-03-03T12:43:00.544Z,940319,indoor,Indoor Grain,0.41973397039131466,85,1.9344984512435677,1306,1306,nnapi,true,1.017,8.14,latency-relief,0.5631024994645486,0.006668915084912703,1124.4,24,high,480,1120,85.41049107142857,94.89363839285714,88.86674107142858,0.3625191344550868,0.57640707301767,0.252481032223236,0.3793449936970777,0.3456932752095179,0.013553921568627496,class-fe39ac,ambient-latent-unet-vae-onnx-v1,23,fold_capture_20260303_134809
287,gen_1772541782924_742215_6c,2026-03-03T12:43:02.924Z,742215,indoor,Indoor Grain,0.41903703571623746,83,1.9242792860618816,1305,1305,nnapi,true,1.016,8.12,latency-relief,0.8082548440511914,0.00964409586567787,1124.2,24,high,480,1120,114.40178571428571,79.48727678571429,96.82388392857143,0.34573256634994465,0.5624473459334203,0.2676407121053113,0.3581573583674229,0.3333077743353953,-0.06893294817927166,class-524935,ambient-latent-unet-vae-onnx-v1,28,fold_capture_20260303_134809
288,gen_1772541785424_981423_6d,2026-03-03T12:43:05.424Z,981423,indoor,Indoor Grain,0.4186954484074621,83,1.9242792860618816,1438,1438,nnapi,true,0.994,7.95,latency-relief,0.5018306342505667,0.006009815957792033,1210.8,24,high,480,1120,121.83348214285714,136.31863839285714,122.07131696428571,0.5184723041839707,0.35669389772708343,0.20321021459921848,0.5373923035714261,0.49955230479738116,0.0009326855742297173,class-1b04c6,ambient-latent-unet-vae-onnx-v1,36,fold_capture_20260303_134809
289,gen_1772541791999_742409_6e,2026-03-03T12:43:11.999Z,742409,indoor,Indoor Grain,0.41900823647201735,82,1.919078092376074,926,926,nnapi,true,0.695,4.86,pressure-relief,1.7823773665388387,0.021273893419628456,1331.8,16,balanced,392,920,89.34673913043478,124.38451086956522,116.4608695652174,0.45632703410220815,0.5509692407063554,0.21590819925670224,0.46294588363238237,0.4497081845694582,0.1063299232736573,class-a77aca,ambient-latent-unet-vae-onnx-v1,27,fold_capture_20260303_134809
290,gen_1772541794308_156379_6f,2026-03-03T12:43:14.308Z,156379,indoor,Indoor Grain,0.4189395491610385,84,1.9294189257142929,868,868,nnapi,true,0.903,6.32,latency-relief,0.2793095484914261,0.003336206939826942,1257,16,balanced,392,920,125.19565217391305,127.47309782608696,126.4366847826087,0.49770228964315966,0.28193704341775155,0.17538880478708865,0.5035936419440578,0.49181093733975234,0.004866794543904499,class-12d8b1,ambient-latent-unet-vae-onnx-v1,33,fold_capture_20260303_134809
291,gen_1772541797177_322936_6g,2026-03-03T12:43:17.177Z,322936,indoor,Indoor Grain,0.41920407096317736,84,1.9294189257142929,1371,1371,nnapi,true,1.008,8.07,latency-relief,0.04150028682735751,0.0004942952407336352,1168.6,24,high,480,1120,129.8713169642857,121.76729910714286,101.53247767857142,0.4785461144974314,0.45157122901447094,0.22151001141838267,0.4655792088571827,0.4915130201331071,-0.11113270308123249,class-4553ad,ambient-latent-unet-vae-onnx-v1,31,fold_capture_20260303_134809
292,gen_1772541799610_742700_6h,2026-03-03T12:43:19.610Z,742700,indoor,Indoor Grain,0.419074429900634,84,1.9294189257142929,1374,1374,nnapi,true,1.004,8.03,latency-relief,0.1581329335052999,0.0018860855445869925,1181.6,24,high,480,1120,96.02265625,101.64475446428571,82.22901785714286,0.38842227529769074,0.5215503574487635,0.23993731281441974,0.39551986309480924,0.3813246875001954,-0.05409269957983189,class-900058,ambient-latent-unet-vae-onnx-v1,26,fold_capture_20260303_134809
293,gen_1772541801977_380471_6i,2026-03-03T12:43:21.977Z,380471,indoor,Indoor Grain,0.4183796179247667,83,1.9242792860618816,1364,1364,nnapi,true,1,8,latency-relief,0.21949700150808837,0.002637567029564126,1195.4,24,high,480,1120,119.46037946428571,115.58995535714286,107.64988839285714,0.45427268504667817,0.43904236873214403,0.2437867335571614,0.4206231113446041,0.48792225875463663,-0.04631565126050421,class-1f5b2a,ambient-latent-unet-vae-onnx-v1,35,fold_capture_20260303_134809
294,gen_1772541804314_850166_6j,2026-03-03T12:43:24.314Z,850166,indoor,Indoor Grain,0.41811449945442747,82,1.919078092376074,1360,1360,nnapi,true,1,8,latency-relief,0.9832252975112254,0.011848482557603285,1180.6,24,high,480,1120,134.78035714285716,122.23270089285714,116.98158482142857,0.4883184393389769,0.3985632309769807,0.2343569130419105,0.5288224282215821,0.447814450455047,-0.0697991071428572,class-1036a3,ambient-latent-unet-vae-onnx-v1,25,fold_capture_20260303_134809
295,gen_1772541806772_586356_6k,2026-03-03T12:43:26.772Z,586356,indoor,Indoor Grain,0.41762989860659855,82,1.919078092376074,1435,1435,nnapi,true,0.979,7.83,latency-relief,0.5530642298500652,0.006699499709788903,1267.4,24,high,480,1120,136.90379464285715,138.01986607142857,127.06685267857142,0.5372226734034969,0.273724549412381,0.19867906504770563,0.5644400294118762,0.5100053174024597,-0.03857624299719893,class-eebf50,ambient-latent-unet-vae-onnx-v1,40,fold_capture_20260303_134809
296,gen_1772541813379_990548_6l,2026-03-03T12:43:33.379Z,990548,indoor,Indoor Grain,0.4171375927704718,82,1.919078092376074,938,938,nnapi,true,0.691,4.84,pressure-relief,0.11831979191174469,0.0014408452609791294,1380.8,16,balanced,392,920,109.84239130434783,105.79429347826087,91.59130434782608,0.41423318925805125,0.47172356334351284,0.21303002370556287,0.3646524774082193,0.463813901108611,-0.07157289002557547,class-ec43e8,ambient-latent-unet-vae-onnx-v1,40,fold_capture_20260303_134809
297,gen_1772541815686_381922_6m,2026-03-03T12:43:35.686Z,381922,indoor,Indoor Grain,0.4172727134518437,82,1.919078092376074,865,865,nnapi,true,0.894,6.25,latency-relief,0.2374161622127673,0.0028869603799864707,1294.2,16,balanced,392,920,127.34891304347826,113.91385869565218,136.51032608695652,0.4643200635112843,0.4725675304413817,0.2351342841659309,0.39628141687932017,0.5323587101446458,0.03592710997442456,class-ffe75c,ambient-latent-unet-vae-onnx-v1,35,fold_capture_20260303_134809
298,gen_1772541818531_990742_6n,2026-03-03T12:43:38.531Z,990742,indoor,Indoor Grain,0.417154879112542,82,1.919078092376074,1365,1365,nnapi,true,1.001,8.01,latency-relief,0.1335465912446807,0.0016259688858841581,1192.4,24,high,480,1120,86.33727678571428,77.80133928571429,79.98236607142857,0.3128374499289015,0.6667865831245906,0.2549380327183743,0.31017678186189074,0.31549811799706484,-0.024921218487394935,class-5060d8,ambient-latent-unet-vae-onnx-v1,19,fold_capture_20260303_134809
299,gen_1772541820904_990839_6o,2026-03-03T12:43:40.904Z,990839,indoor,Indoor Grain,0.41711697252062874,82,1.919078092376074,1366,1366,nnapi,true,1.001,8.01,latency-relief,0.10015994343351053,0.0012199725737747661,1192.6,24,high,480,1120,92.03169642857142,81.28214285714286,76.08549107142858,0.32624431250089353,0.5763168355979319,0.24983872628811182,0.31572074894948565,0.33676787605037356,-0.06253413865546213,class-4a21b6,ambient-latent-unet-vae-onnx-v1,23,fold_capture_20260303_134809
300,gen_1772541823504_990936_6p,2026-03-03T12:43:43.504Z,990936,indoor,Indoor Grain,0.4170671970002039,82,1.919078092376074,1508,1508,nnapi,true,1.001,8.01,latency-relief,0.05633996818136211,0.0006866010378138828,1193.8,24,high,480,1120,80.20758928571429,78.72712053571429,82.32767857142858,0.31098756267435224,0.5101010482344382,0.25371508151320166,0.31741713147767503,0.3045579938721151,0.008314075630252103,class-ace719,ambient-latent-unet-vae-onnx-v1,37,fold_capture_20260303_134809
301,gen_1772541829977_411463_6q,2026-03-03T12:43:49.977Z,411463,indoor,Indoor Grain,0.4167206959596156,81,1.9138138523837167,865,865,nnapi,true,0.733,5.13,pressure-relief,0.7519367397128462,0.009197785027490071,1208.4,16,balanced,392,920,105.2336956521739,87.51793478260869,110.87853260869565,0.3645919243399702,0.6533966719679742,0.23201394558048027,0.38412976726444314,0.3450540814149583,0.022136615515771542,class-61a7ac,ambient-latent-unet-vae-onnx-v1,25,fold_capture_20260303_134809
302,gen_1772541832364_991130_6r,2026-03-03T12:43:52.364Z,991130,indoor,Indoor Grain,0.4170758460931877,83,1.9242792860618816,871,871,nnapi,true,0.916,6.41,latency-relief,0.9360474452153653,0.011406316855021996,1193.8,16,balanced,392,920,98.93478260869566,113.8195652173913,109.49375,0.4327166140229167,0.5374695352203593,0.20117805145778006,0.41509548081916187,0.4503377472288953,0.04140771526001706,class-e7aa1a,ambient-latent-unet-vae-onnx-v1,30,fold_capture_20260303_134809
303,gen_1772541835239_411657_6s,2026-03-03T12:43:55.239Z,411657,indoor,Indoor Grain,0.41674925066790475,81,1.9138138523837167,1372,1372,nnapi,true,0.997,7.97,latency-relief,0.776979984049774,0.009501206625645998,1195,24,high,480,1120,89.90357142857142,90.66662946428572,89.68426339285715,0.35464108429707225,0.5962879510784855,0.26931866405291366,0.3604027836129231,0.3488793849794666,-0.0008600315126050101,class-1c9445,ambient-latent-unet-vae-onnx-v1,35,fold_capture_20260303_134809
304,gen_1772541837600_230309_6t,2026-03-03T12:43:57.600Z,230309,indoor,Indoor Grain,0.4168917753595019,81,1.9138138523837167,1364,1364,nnapi,true,0.996,7.97,latency-relief,0.9020913230782526,0.011014264819194703,1196.4,24,high,480,1120,123.34899553571428,115.22354910714286,96.06127232142858,0.4532058926816948,0.39113439345419154,0.2022844722220869,0.45813122566599346,0.44828055969901887,-0.10701067927170865,class-33ec15,ambient-latent-unet-vae-onnx-v1,36,fold_capture_20260303_134809
305,gen_1772541839979_991421_6u,2026-03-03T12:43:59.979Z,991421,indoor,Indoor Grain,0.4170805235733505,83,1.9242792860618816,1364,1364,nnapi,true,0.996,7.97,latency-relief,0.931930223076364,0.011355576238231564,1196,24,high,480,1120,82.08136160714285,85.70546875,86.39162946428571,0.3332726446074165,0.5080318368377424,0.2517881653317206,0.3377860245095046,0.3287592647065021,0.01690301120448181,class-1bae86,ambient-latent-unet-vae-onnx-v1,39,fold_capture_20260303_134809
306,gen_1772541842359_907200_6v,2026-03-03T12:44:02.359Z,907200,indoor,Indoor Grain,0.41733037254827776,83,1.9242792860618816,1368,1368,nnapi,true,1.005,8.04,latency-relief,0.7117107504804494,0.00864899194006035,1167.2,24,high,480,1120,125.91015625,114.69073660714285,124.05022321428571,0.46177153002581656,0.4284300552318544,0.22240974590582635,0.48818335241650274,0.43535970763242365,-0.00729385504201683,class-cf5949,ambient-latent-unet-vae-onnx-v1,38,fold_capture_20260303_134809
307,gen_1772541844722_412045_6w,2026-03-03T12:44:04.722Z,412045,indoor,Indoor Grain,0.4167734937557912,82,1.919078092376074,1365,1365,nnapi,true,0.981,7.85,latency-relief,0.2017522296441996,0.002466461509183035,1267.8,24,high,480,1120,103.2859375,90.35513392857143,83.60569196428571,0.36320358062093266,0.5625896694851277,0.25110397608174256,0.36177009331272614,0.36463706792799727,-0.07717743347338937,class-7e0592,ambient-latent-unet-vae-onnx-v1,28,fold_capture_20260303_134809
308,gen_1772541851430_412142_6x,2026-03-03T12:44:11.430Z,412142,indoor,Indoor Grain,0.4168190828117317,81,1.9138138523837167,868,868,nnapi,true,0.691,4.83,pressure-relief,0.8382565809171183,0.010242845045071272,1366.6,16,balanced,392,920,111.58260869565217,112.26467391304348,112.24048913043478,0.4396781204176876,0.4928983031460545,0.20313746677511904,0.42522307928322567,0.4541331615517156,0.0025799232736573026,class-125ac2,ambient-latent-unet-vae-onnx-v1,30,fold_capture_20260303_134809
309,gen_1772541853903_160404_6y,2026-03-03T12:44:13.903Z,160404,indoor,Indoor Grain,0.41668600191379707,82,1.919078092376074,962,962,nnapi,true,0.901,6.31,latency-relief,0.27848067323412806,0.0034076786081352083,1265.8,16,balanced,392,920,119.88342391304347,134.22391304347826,122.71657608695652,0.5111540993174808,0.34735854231765234,0.16599684736271308,0.5018928350389802,0.5204153635983648,0.011110400682011959,class-ebb31a,ambient-latent-unet-vae-onnx-v1,31,fold_capture_20260303_134809
310,gen_1772541856685_160501_6z,2026-03-03T12:44:16.685Z,160501,indoor,Indoor Grain,0.4166110613530128,82,1.919078092376074,1364,1364,nnapi,true,1.002,8.02,latency-relief,0.3441453786941935,0.004214583023963579,1185.4,24,high,480,1120,91.19866071428571,96.53638392857142,87.87857142857143,0.3716725094558826,0.6439335776681911,0.26768010473581005,0.36589827503578953,0.3774467438723844,-0.013019957983193234,class-4d4a53,ambient-latent-unet-vae-onnx-v1,35,fold_capture_20260303_134809
311,gen_1772541859151_680787_70,2026-03-03T12:44:19.151Z,680787,indoor,Indoor Grain,0.4165170618061065,82,1.919078092376074,1474,1474,nnapi,true,1.001,8.01,latency-relief,0.42643633163660866,0.005227629056029498,1185.4,24,high,480,1120,94.23627232142857,102.02310267857143,104.32857142857142,0.3942512838756724,0.50486857131538,0.24336956385211442,0.3865940695022582,0.401908498248244,0.039577643557422944,class-747161,ambient-latent-unet-vae-onnx-v1,30,fold_capture_20260303_134809
312,gen_1772541861512_519947_71,2026-03-03T12:44:21.512Z,519947,indoor,Indoor Grain,0.4161581714477398,80,1.9084850188786497,1467,1467,nnapi,true,0.991,7.93,latency-relief,1.260129563454413,0.015507353609009483,1206.6,24,high,480,1120,132.37176339285713,133.00546875,126.54319196428571,0.5192320259092877,0.3997692275694818,0.20530784444654568,0.48101825840279366,0.5574457934178476,-0.022857142857142833,class-ed3ed9,ambient-latent-unet-vae-onnx-v1,31,fold_capture_20260303_134809
313,gen_1772541863792_869049_72,2026-03-03T12:44:23.792Z,869049,indoor,Indoor Grain,0.41552357990635796,80,1.9084850188786497,1366,1366,nnapi,true,0.989,7.91,latency-relief,0.7088228794431046,0.008782470790112898,1227,24,high,480,1120,89.37444196428571,96.31495535714286,88.91975446428572,0.36982536747204237,0.5528775818134638,0.23709663200717102,0.3994184630609357,0.34023227188427685,-0.0017830882352940843,class-426c3f,ambient-latent-unet-vae-onnx-v1,37,fold_capture_20260303_134809
314,gen_1772541870479_869146_73,2026-03-03T12:44:30.479Z,869146,indoor,Indoor Grain,0.4155257505297946,81,1.9138138523837167,868,868,nnapi,true,0.705,4.93,pressure-relief,0.2892976850581874,0.0035843782393234153,1326.6,16,balanced,392,920,105.6711956521739,126.21875,134.73967391304348,0.4802570613801636,0.42706188878844853,0.15736480841156733,0.4617903704172225,0.49872375234459354,0.11399403239556694,class-46c08c,ambient-latent-unet-vae-onnx-v1,33,fold_capture_20260303_134809
315,gen_1772541877210_869243_74,2026-03-03T12:44:37.210Z,869243,indoor,Indoor Grain,0.41546912244840306,80,1.9084850188786497,489,489,nnapi,true,0.647,3.56,pressure-relief,0.6616850039100655,0.00820321325890961,1307.8,8,preview,320,752,107.1279920212766,110.01396276595744,124.84740691489361,0.43322109824721533,0.46682711234100105,0.20321053301707934,0.4145189142682574,0.4519232822280585,0.06948790154359613,class-5e0067,ambient-latent-unet-vae-onnx-v1,22,fold_capture_20260303_134809
316,gen_1772541879620_869340_75,2026-03-03T12:44:39.620Z,869340,indoor,Indoor Grain,0.41553261749010323,81,1.9138138523837167,506,506,nnapi,true,0.876,4.82,latency-relief,0.28335163897544646,0.0035104485224422147,1132.8,8,preview,320,752,108.89793882978724,129.79920212765958,102.98005319148936,0.4839970627348128,0.41372810691873324,0.14976370178092052,0.49711366239065796,0.4708804630791264,-0.023207394659991668,class-7e6868,ambient-latent-unet-vae-onnx-v1,38,fold_capture_20260303_134809
317,gen_1772541882302_869437_76,2026-03-03T12:44:42.302Z,869437,indoor,Indoor Grain,0.41545921797178226,81,1.9138138523837167,834,834,nnapi,true,0.987,,nominal,0.34688529692368775,0.00430095351184815,939.2,16,balanced,392,920,90.48885869565217,111.12146739130435,127.81902173913043,0.4232962282603045,0.45078162216696016,0.2138733500237254,0.43827091687970005,0.40832153964193857,0.14639279624893436,class-e7b017,ambient-latent-unet-vae-onnx-v1,24,fold_capture_20260303_134809
318,gen_1772541884692_393808_77,2026-03-03T12:44:44.692Z,393808,indoor,Indoor Grain,0.4145597238339265,80,1.9084850188786497,835,835,nnapi,true,0.999,,nominal,0.12147542597975303,0.0015207519997090906,812.6,16,balanced,392,920,98.20326086956521,98.61684782608695,96.34592391304348,0.385744935422181,0.5899408828808528,0.21945044048286122,0.3827658414320291,0.38872402941208933,-0.007283674339300921,class-8c04b4,ambient-latent-unet-vae-onnx-v1,36,fold_capture_20260303_134809
319,gen_1772541887533_393905_78,2026-03-03T12:44:47.533Z,393905,indoor,Indoor Grain,0.414621713833019,80,1.9084850188786497,1305,1305,nnapi,true,1.08,,nominal,0.0683299271136093,0.0008548542405194594,706.4,24,high,480,1120,72.41852678571429,79.77053571428571,72.8359375,0.30473262990172384,0.6525218338852043,0.2502583424663223,0.328848976715992,0.28061628308817166,0.001636904761904738,class-126d56,ambient-latent-unet-vae-onnx-v1,39,fold_capture_20260303_134809
320,gen_1772541890006_38654_79,2026-03-03T12:44:50.006Z,38654,indoor,Indoor Grain,0.41480353941055575,81,1.9138138523837167,1418,1418,nnapi,true,1.075,,nominal,0.9122450160007958,0.011390567961145296,793.8,24,high,480,1120,105.84006696428571,98.39430803571429,119.50089285714286,0.3980438110102632,0.5160460617991482,0.2601837221844175,0.3605054105391614,0.435582211484384,0.053571866246498616,class-13e246,ambient-latent-unet-vae-onnx-v1,31,fold_capture_20260303_134809
321,gen_1772541892260_38751_7a,2026-03-03T12:44:52.260Z,38751,indoor,Indoor Grain,0.41480353941055575,81,1.9138138523837167,1316,1316,nnapi,true,1.053,8.43,nominal,0.9122450160007958,0.011390567961145296,979.6,24,high,480,1120,112.90546875,111.16149553571428,114.87611607142857,0.43843317585670183,0.43505290022776116,0.23459571559367318,0.45533503833929506,0.42153131337558647,0.007728028711484597,class-24503e,ambient-latent-unet-vae-onnx-v1,27,fold_capture_20260303_134809
322,gen_1772541894725_860553_7b,2026-03-03T12:44:54.725Z,860553,indoor,Indoor Grain,0.41419414740828836,78,1.8976270912904414,1342,1342,nnapi,true,1.006,8.05,latency-relief,1.5658162379993996,0.019679509518455617,1141.6,24,high,480,1120,97.32834821428571,88.42511160714285,84.44520089285714,0.3530611378662613,0.5345022425803125,0.291339807923551,0.3304185772061491,0.3757036985292025,-0.0505221463585434,class-ce9aac,ambient-latent-unet-vae-onnx-v1,39,fold_capture_20260303_134809
323,gen_1772541897212_59718_7c,2026-03-03T12:44:57.212Z,59718,indoor,Indoor Grain,0.4131278113165119,78,1.8976270912904414,1468,1468,nnapi,true,0.984,7.88,latency-relief,0.6605787254059976,0.008397837088282725,1243.2,24,high,480,1120,137.63158482142856,124.87254464285714,125.75970982142857,0.5005849800417022,0.3766628234371631,0.21542773781546004,0.4743725367629209,0.5267974233187614,-0.046556372549019565,class-fba2a5,ambient-latent-unet-vae-onnx-v1,32,fold_capture_20260303_134809
324,gen_1772541903850_59815_7d,2026-03-03T12:45:03.850Z,59815,indoor,Indoor Grain,0.41319971655651155,79,1.9030899869919435,996,996,nnapi,true,0.693,4.85,pressure-relief,0.27870033916806847,0.003540342199237557,1369.8,16,balanced,392,920,126.48233695652173,132.2133152173913,142.94347826086957,0.5167436353369076,0.35606711701440974,0.21846112398620277,0.4946776930941296,0.538809577579435,0.06455349531116797,class-a03813,ambient-latent-unet-vae-onnx-v1,31,fold_capture_20260303_134809
325,gen_1772541910496_59912_7e,2026-03-03T12:45:10.496Z,59912,indoor,Indoor Grain,0.41316772890007786,79,1.9030899869919435,524,524,nnapi,true,0.649,3.57,pressure-relief,0.30571827583742106,0.0038848855233092777,1308,8,preview,320,752,120.92918882978724,143.51961436170214,116.19946808510639,0.5362524522846691,0.5058242225516294,0.12301001156779634,0.5695340936591261,0.5029708109097277,-0.0185479244889445,class-c6a62e,ambient-latent-unet-vae-onnx-v1,28,fold_capture_20260303_134809
326,gen_1772541912854_450710_7f,2026-03-03T12:45:12.854Z,450710,indoor,Indoor Grain,0.41308094275054674,78,1.8976270912904414,507,507,nnapi,true,0.875,4.81,latency-relief,0.6210251023810827,0.007898969793034085,1129.2,8,preview,320,752,139.51063829787233,124.38231382978724,145.35671542553192,0.5063252839483465,0.3202724771888669,0.17734935795733028,0.5042225745717406,0.5084279933247908,0.022925792657488564,class-7a12ff,ambient-latent-unet-vae-onnx-v1,34,fold_capture_20260303_134809
327,gen_1772541915593_60106_7g,2026-03-03T12:45:15.593Z,60106,indoor,Indoor Grain,0.41317390191660947,79,1.9030899869919435,874,874,nnapi,true,0.98,,nominal,0.3005050349329821,0.0038183858113240714,967.4,16,balanced,392,920,133.16739130434783,143.44646739130434,155.3141304347826,0.5573254160258895,0.21871056489004767,0.11369151578915841,0.5519245119346227,0.562726320120349,0.08684995737425405,class-0222e1,ambient-latent-unet-vae-onnx-v1,21,fold_capture_20260303_134809
328,gen_1772541918078_202199_7h,2026-03-03T12:45:18.078Z,202199,indoor,Indoor Grain,0.4126478811908246,78,1.8976270912904414,916,916,nnapi,true,0.998,,nominal,0.2564808287907283,0.0032774388277420274,873.8,16,balanced,392,920,101.42201086956521,95.57364130434783,87.4953804347826,0.37738727152574597,0.6618242752559514,0.22764033426748526,0.34003854305208947,0.4147360000005652,-0.05461423699914749,class-1e0326,ambient-latent-unet-vae-onnx-v1,28,fold_capture_20260303_134809
329,gen_1772541920982_560034_7i,2026-03-03T12:45:20.982Z,560034,indoor,Indoor Grain,0.4124396268782093,77,1.8920946026904804,1443,1443,nnapi,true,1.073,,nominal,1.081770466194797,0.013854328093945378,763.4,24,high,480,1120,113.69743303571428,107.27912946428572,90.48761160714285,0.4212992675077724,0.47834342490576204,0.23892652984460072,0.4427620665270507,0.3998364684873658,-0.09101890756302522,class-d1509a,ambient-latent-unet-vae-onnx-v1,29,fold_capture_20260303_134809
330,gen_1772541923224_995771_7j,2026-03-03T12:45:23.224Z,995771,indoor,Indoor Grain,0.41138348379017875,77,1.8920946026904804,1308,1308,nnapi,true,1.079,,nominal,0.20165393656944275,0.0026120416634483764,852.8,24,high,480,1120,77.77600446428572,93.02522321428572,74.32544642857142,0.3467965310755896,0.5882636127561824,0.25679401054128353,0.33813329621835875,0.3554597659305017,-0.013531600140056058,class-82f847,ambient-latent-unet-vae-onnx-v1,29,fold_capture_20260303_134809
331,gen_1772541925683_935750_7k,2026-03-03T12:45:25.683Z,935750,indoor,Indoor Grain,0.41160080181829134,78,1.8976270912904414,1395,1395,nnapi,true,1.047,8.38,nominal,0.6180522455097588,0.007987033971678428,1009.6,24,high,480,1120,100.65848214285714,99.81316964285715,97.11852678571428,0.3913659994763391,0.4525371849455862,0.24218260582004764,0.3951476293776458,0.3875843695725207,-0.013882177871148465,class-d4d54c,ambient-latent-unet-vae-onnx-v1,33,fold_capture_20260303_134809
332,gen_1772541928057_283441_7l,2026-03-03T12:45:28.057Z,283441,indoor,Indoor Grain,0.41186132544250015,78,1.8976270912904414,1403,1403,nnapi,true,1.001,8.01,latency-relief,0.4013657910744257,0.005172330610791339,1187.2,24,high,480,1120,106.33203125,90.23113839285715,93.87087053571429,0.3683018700974761,0.5410750549858244,0.2564045346274287,0.4083130724792508,0.3282906677161864,-0.0488672969187675,class-45e9e6,ambient-latent-unet-vae-onnx-v1,30,fold_capture_20260303_134809
333,gen_1772541930402_15156_7m,2026-03-03T12:45:30.402Z,15156,indoor,Indoor Grain,0.4110861809736909,76,1.8864907251724818,1364,1364,nnapi,true,0.969,7.75,latency-relief,0.9556738068904735,0.01241849703361189,1293,24,high,480,1120,81.45089285714286,92.69988839285715,91.73102678571429,0.353876078956372,0.550524964571942,0.23603422452569636,0.38383984961546197,0.3239123082986705,0.04031425070028012,class-91d806,ambient-latent-unet-vae-onnx-v1,38,fold_capture_20260303_134809
334,gen_1772541937024_581074_7n,2026-03-03T12:45:37.024Z,581074,indoor,Indoor Grain,0.4112918984381597,77,1.8920946026904804,864,864,nnapi,true,0.691,4.83,pressure-relief,0.1257961402436507,0.0016310514320643913,1382.6,16,balanced,392,920,139.90298913043478,127.18451086956522,130.62255434782608,0.5103399454394064,0.3257472500069978,0.20997060392306932,0.5034482357214964,0.517231655157471,-0.03639386189258311,class-8846f8,ambient-latent-unet-vae-onnx-v1,39,fold_capture_20260303_134809
335,gen_1772541939378_15350_7o,2026-03-03T12:45:39.378Z,15350,indoor,Indoor Grain,0.4111473199706425,77,1.8920946026904804,864,864,nnapi,true,0.902,6.32,latency-relief,0.006195246665285481,0.00008045127597125067,1266.8,16,balanced,392,920,108.56847826086957,121.0233695652174,115.45760869565217,0.46264161466345666,0.49881755269196987,0.21089935987867756,0.45855821568646726,0.4667250136400058,0.02701619778346118,class-66303d,ambient-latent-unet-vae-onnx-v1,24,fold_capture_20260303_134809
336,gen_1772541942309_15447_7p,2026-03-03T12:45:42.309Z,15447,indoor,Indoor Grain,0.41119968035790494,77,1.8920946026904804,1365,1365,nnapi,true,1.006,8.04,latency-relief,0.04948861968691176,0.0006422965365959213,1178,24,high,480,1120,85.04464285714286,88.55546875,85.13013392857142,0.3433794431025891,0.5453027439232464,0.24623581384740612,0.35955554079128205,0.3272033454122216,0.00033525910364142636,class-41e249,ambient-latent-unet-vae-onnx-v1,27,fold_capture_20260303_134809
337,gen_1772541944797_318231_7q,2026-03-03T12:45:44.797Z,318231,indoor,Indoor Grain,0.4106428828010573,76,1.8864907251724818,1465,1465,nnapi,true,1.004,8.03,latency-relief,0.5903373485738825,0.007707726183358751,1172,24,high,480,1120,131.75323660714287,128.04542410714285,118.91473214285715,0.5026449768054911,0.3133225671898892,0.20546904621142284,0.5298418548685336,0.475448098739776,-0.05034707633053223,class-a4a067,ambient-latent-unet-vae-onnx-v1,38,fold_capture_20260303_134809
338,gen_1772541947168_965750_7r,2026-03-03T12:45:47.168Z,965750,indoor,Indoor Grain,0.4104632122074169,76,1.8864907251724818,1469,1469,nnapi,true,1.001,8.01,latency-relief,0.4427530114304119,0.005791955338973826,1184.4,24,high,480,1120,133.0859375,130.07779017857143,122.19776785714286,0.5103858223037258,0.26450375362973283,0.1827075780074227,0.5339499059863184,0.48682173861975714,-0.04269870448179269,class-b3a7dd,ambient-latent-unet-vae-onnx-v1,37,fold_capture_20260303_134809
339,gen_1772541949527_391620_7s,2026-03-03T12:45:49.527Z,391620,indoor,Indoor Grain,0.41083571839720745,78,1.8976270912904414,1466,1466,nnapi,true,0.991,7.93,latency-relief,1.2509514310703906,0.01629924350067858,1205.4,24,high,480,1120,123.37991071428571,134.35792410714285,130.72712053571428,0.5167131546738641,0.32290623999135076,0.2151747816365067,0.48553063550336695,0.5478956738439876,0.028812587535013975,class-1a9dda,ambient-latent-unet-vae-onnx-v1,31,fold_capture_20260303_134809
340,gen_1772541956047_62366_7t,2026-03-03T12:45:56.047Z,62366,indoor,Indoor Grain,0.410120119909468,76,1.8864907251724818,864,864,nnapi,true,0.705,4.94,pressure-relief,0.16171082680602922,0.0021232562274469437,1325.8,16,balanced,392,920,132.95489130434783,139.50896739130434,138.4788043478261,0.5413380119357232,0.32855190643823245,0.14488150469029118,0.5309873661545028,0.5516886577139419,0.021662404092071662,class-5a2712,ambient-latent-unet-vae-onnx-v1,23,fold_capture_20260303_134809
341,gen_1772541962824_90234_7u,2026-03-03T12:46:02.824Z,90234,indoor,Indoor Grain,0.4102659056923537,76,1.8864907251724818,494,494,nnapi,true,0.645,3.55,pressure-relief,0.28100562644462457,0.0036838217343480757,1325.8,8,preview,320,752,129.44049202127658,127.84175531914893,116.55385638297872,0.4994770997595883,0.42533681079619357,0.16214886405458276,0.48674338861032657,0.5122108109095295,-0.05053582603254063,class-1208fa,ambient-latent-unet-vae-onnx-v1,41,fold_capture_20260303_134809
342,gen_1772541965294_318716_7v,2026-03-03T12:46:05.294Z,318716,indoor,Indoor Grain,0.41060117063259755,77,1.8920946026904804,536,536,nnapi,true,0.87,4.79,latency-relief,0.443950751343678,0.0057990290212300896,1151.6,8,preview,320,752,129.4215425531915,124.28224734042553,142.97007978723406,0.49695734511796724,0.4314506506744518,0.18513714160991543,0.49650331351651095,0.49741137672106267,0.05313151856487277,class-bd83e3,ambient-latent-unet-vae-onnx-v1,34,fold_capture_20260303_134809
343,gen_1772541967962_90428_7w,2026-03-03T12:46:07.962Z,90428,indoor,Indoor Grain,0.410323680730475,76,1.8864907251724818,823,823,nnapi,true,0.98,,nominal,0.3283332767768741,0.004301591069548095,965.8,16,balanced,392,920,108.03288043478261,134.41766304347826,124.94701086956522,0.5024489300941707,0.44585825089277387,0.10934856103388349,0.4953861700764635,0.5095116901111513,0.06632992327365728,class-ee2d63,ambient-latent-unet-vae-onnx-v1,38,fold_capture_20260303_134809
344,gen_1772541970312_90525_7x,2026-03-03T12:46:10.312Z,90525,indoor,Indoor Grain,0.4103208522608102,76,1.8864907251724818,805,805,nnapi,true,0.998,,nominal,0.3260156011402273,0.0042713562154731025,836.6,16,balanced,392,920,119.93451086956522,115.8171195652174,131.4578804347826,0.4620460387905059,0.3441013304743101,0.19593099532027267,0.4251486530269979,0.49894342455236296,0.04518968456947992,class-67ba33,ambient-latent-unet-vae-onnx-v1,38,fold_capture_20260303_134809
345,gen_1772541973117_776769_7y,2026-03-03T12:46:13.117Z,776769,indoor,Indoor Grain,0.4099480220255812,76,1.8864907251724818,1255,1255,nnapi,true,1.08,,nominal,0.02112212379827838,0.0002778454620004371,704.4,24,high,480,1120,140.7421875,122.27354910714286,120.15390625,0.4943017388851722,0.36011348240259894,0.22338400148860538,0.5254445784330856,0.4631588993351986,-0.08073835784313724,class-32a7da,ambient-latent-unet-vae-onnx-v1,25,fold_capture_20260303_134809
346,gen_1772541975636_776866_7z,2026-03-03T12:46:15.636Z,776866,indoor,Indoor Grain,0.4099366989901853,76,1.8864907251724818,1392,1392,nnapi,true,1.08,,nominal,0.011881194636544024,0.0001563070726551413,782.6,24,high,480,1120,119.79832589285714,120.37678571428572,115.99520089285714,0.47034295973320345,0.45941602557964445,0.22205835593113896,0.4462284010858564,0.4944575183833541,-0.014914215686274487,class-dcc7da,ambient-latent-unet-vae-onnx-v1,38,fold_capture_20260303_134809
347,gen_1772541977853_63045_80,2026-03-03T12:46:17.853Z,63045,indoor,Indoor Grain,0.4101577829257812,76,1.8864907251724818,1252,1252,nnapi,true,1.062,,nominal,0.19251237898728846,0.0025266574493529943,962.2,24,high,480,1120,122.17622767857142,133.41439732142857,112.21049107142858,0.5078205506827367,0.44450545865538293,0.22817284872446064,0.4991547277667011,0.5164863735997547,-0.03908132002801115,class-c17422,ambient-latent-unet-vae-onnx-v1,34,fold_capture_20260303_134809
348,gen_1772541980223_640212_81,2026-03-03T12:46:20.223Z,640212,indoor,Indoor Grain,0.4095604449814417,75,1.8808135922807914,1255,1255,nnapi,true,1.021,8.17,latency-relief,0.7054433699139508,0.009318264823666572,1105.4,24,high,480,1120,126.74285714285715,116.94642857142857,104.27946428571428,0.46319448809647434,0.41239286872585723,0.23929759637254838,0.4687700108546972,0.45761896533454516,-0.0880917366946779,class-d95d60,ambient-latent-unet-vae-onnx-v1,41,fold_capture_20260303_134809
349,gen_1772541982639_91010_82,2026-03-03T12:46:22.639Z,91010,indoor,Indoor Grain,0.41033097658955064,78,1.8976270912904414,1305,1305,nnapi,true,0.992,7.93,latency-relief,1.6656881044233955,0.02182096180682174,1191.8,24,high,480,1120,93.46696428571428,81.13917410714286,80.16238839285714,0.32819426811846925,0.5945603423198907,0.282952628965264,0.3215357008058153,0.33485283543406397,-0.05217480742296919,class-cbe0bd,ambient-latent-unet-vae-onnx-v1,39,fold_capture_20260303_134809
350,gen_1772541985019_37849_83,2026-03-03T12:46:25.019Z,37849,indoor,Indoor Grain,0.4100948332904956,76,1.8864907251724818,1307,1307,nnapi,true,0.975,7.8,latency-relief,0.1410378309463738,0.0018523234639842418,1291.8,24,high,480,1120,106.59642857142858,103.53816964285714,106.13325892857142,0.40931655269660405,0.4776034203825281,0.2184712851650159,0.45731625350073435,0.361316851891226,-0.0018163515406162862,class-e06e8f,ambient-latent-unet-vae-onnx-v1,40,fold_capture_20260303_134809
351,gen_1772541991727_586666_84,2026-03-03T12:46:31.727Z,586666,indoor,Indoor Grain,0.40945197853251,76,1.8864907251724818,835,835,nnapi,true,0.71,4.97,pressure-relief,0.3826698423944208,0.005060610333594698,1302.2,16,balanced,392,920,141.45733695652174,142.53858695652173,157.49701086956523,0.5623086722093653,0.15489766087992035,0.13291794202360743,0.566069151747216,0.558548192666268,0.06290068201193524,class-218de7,ambient-latent-unet-vae-onnx-v1,32,fold_capture_20260303_134809
352,gen_1772541994127_711233_85,2026-03-03T12:46:34.127Z,711233,indoor,Indoor Grain,0.4080802971976624,74,1.8750612633917,868,868,nnapi,true,0.919,6.43,latency-relief,0.5117333701798827,0.00686782265066299,1190.8,16,balanced,392,920,147.57989130434783,138.21875,121.38097826086957,0.5450715353787262,0.3328946752921214,0.1386933617896613,0.5637691376809426,0.5263739330782088,-0.10274083546462061,class-5c0311,ambient-latent-unet-vae-onnx-v1,23,fold_capture_20260303_134809
353,gen_1772541996945_697182_86,2026-03-03T12:46:36.945Z,697182,indoor,Indoor Grain,0.4085441386643522,76,1.8864907251724818,1304,1304,nnapi,true,1.016,8.13,latency-relief,1.1161999723650808,0.014905760283975458,1114,24,high,480,1120,109.15066964285714,125.01863839285714,112.29743303571429,0.47343779297695604,0.4154480810119051,0.19834107100686033,0.4964163538148734,0.4504592321427154,0.012340248599439815,class-678664,ambient-latent-unet-vae-onnx-v1,37,fold_capture_20260303_134809
354,gen_1772541999330_936281_87,2026-03-03T12:46:39.330Z,936281,indoor,Indoor Grain,0.408296133868922,74,1.8750612633917,1307,1307,nnapi,true,1.016,8.13,latency-relief,0.6846375155446367,0.00916704610639823,1123.8,24,high,480,1120,97.18705357142858,87.44933035714286,74.03794642857143,0.34725987605049874,0.6070651314576779,0.2672223120787275,0.3032002449231559,0.3913195071781872,-0.09078081232492999,class-e7fc57,ambient-latent-unet-vae-onnx-v1,41,fold_capture_20260303_134809
355,gen_1772542001693_972677_88,2026-03-03T12:46:41.693Z,972677,indoor,Indoor Grain,0.4083870421134793,74,1.8750612633917,1310,1310,nnapi,true,1.015,8.12,latency-relief,0.7575814518703936,0.010133841105575778,1124.2,24,high,480,1120,130.37544642857142,121.33950892857143,116.58984375,0.48202989574452715,0.3802948841245622,0.22838579315159618,0.5005408165249197,0.4635189749657967,-0.05406118697478989,class-02b077,ambient-latent-unet-vae-onnx-v1,32,fold_capture_20260303_134809
356,gen_1772542004053_801946_89,2026-03-03T12:46:44.053Z,801946,indoor,Indoor Grain,0.4079732672894166,74,1.8750612633917,1302,1302,nnapi,true,1.017,8.14,latency-relief,0.42613956667709374,0.005725670700618869,1124.8,24,high,480,1120,85.07890625,82.32790178571429,75.71852678571429,0.32327673905777127,0.5650962927487856,0.279200968047136,0.32322620868342355,0.3233272694334356,-0.03670737044817927,class-243153,ambient-latent-unet-vae-onnx-v1,25,fold_capture_20260303_134809
357,gen_1772542006482_802043_8a,2026-03-03T12:46:46.482Z,802043,indoor,Indoor Grain,0.407977818939571,75,1.8808135922807914,1368,1368,nnapi,true,0.991,7.93,latency-relief,0.5702223703081017,0.007661212870272311,1218.2,24,high,480,1120,92.78727678571428,76.79129464285714,70.44564732142857,0.3126819008217649,0.6504788784532439,0.26537340910599067,0.345172212184537,0.2801915894609372,-0.08761423319327732,class-21ca01,ambient-latent-unet-vae-onnx-v1,28,fold_capture_20260303_134809
358,gen_1772542013209_936669_8b,2026-03-03T12:46:53.209Z,936669,indoor,Indoor Grain,0.4083116456147766,74,1.8750612633917,899,899,nnapi,true,0.704,4.93,pressure-relief,0.6970790257020383,0.009332078774622296,1318.2,16,balanced,392,920,104.63233695652174,106.925,116.1554347826087,0.42001575383599754,0.474926277715558,0.2113370684159684,0.3605768887471101,0.47945461892555646,0.04518861892583119,class-a77434,ambient-latent-unet-vae-onnx-v1,36,fold_capture_20260303_134809
359,gen_1772542015593_802237_8c,2026-03-03T12:46:55.593Z,802237,indoor,Indoor Grain,0.4079306777989787,74,1.8750612633917,903,903,nnapi,true,0.908,6.35,latency-relief,0.39210695195740186,0.005270813907860218,1237.2,16,balanced,392,920,103.20760869565217,118.8671195652174,112.23559782608696,0.45121220268641915,0.5441087796661229,0.23491776882772614,0.4083262949697082,0.4940981103995707,0.03540387894288153,class-bc9852,ambient-latent-unet-vae-onnx-v1,40,fold_capture_20260303_134809
360,gen_1772542018493_936863_8d,2026-03-03T12:46:58.493Z,936863,indoor,Indoor Grain,0.4083111358429262,75,1.8808135922807914,1437,1437,nnapi,true,1.01,8.08,latency-relief,0.3033298796429733,0.0040608219771272915,1156.4,24,high,480,1120,92.59352678571429,92.02823660714286,74.9125,0.3565202396712747,0.6579812460831377,0.2692906837825924,0.38497526243057506,0.3280652169116409,-0.06933735994397762,class-32fa99,ambient-latent-unet-vae-onnx-v1,37,fold_capture_20260303_134809
361,gen_1772542020862_697958_8e,2026-03-03T12:47:00.862Z,697958,indoor,Indoor Grain,0.40852950364835017,75,1.8808135922807914,1433,1433,nnapi,true,1.004,8.03,latency-relief,0.12796729297437537,0.0017091467714668784,1181.8,24,high,480,1120,120.38772321428571,125.43024553571429,102.02154017857143,0.48105135985700226,0.41854977055653153,0.21460295472620491,0.5139744660349194,0.44812825367826825,-0.07202424719887955,class-d264b4,ambient-latent-unet-vae-onnx-v1,41,fold_capture_20260303_134809
362,gen_1772542023216_973356_8f,2026-03-03T12:47:03.216Z,973356,indoor,Indoor Grain,0.40848547056107,74,1.8750612633917,1412,1412,nnapi,true,0.993,7.94,latency-relief,0.8366387982764394,0.01117953467327167,1208,24,high,480,1120,131.10580357142857,131.01183035714286,129.21138392857142,0.5133404581599113,0.24994638245823078,0.2004824201388521,0.5472741318287169,0.4794067844883136,-0.007429096638655468,class-720f9a,ambient-latent-unet-vae-onnx-v1,31,fold_capture_20260303_134809
363,gen_1772542025592_937154_8g,2026-03-03T12:47:05.592Z,937154,indoor,Indoor Grain,0.40825959985051724,75,1.8808135922807914,1409,1409,nnapi,true,0.993,7.95,latency-relief,0.3446572552328462,0.004616645541514233,1216.8,24,high,480,1120,87.97310267857142,88.17243303571429,85.38448660714286,0.3448186889006016,0.6077960415728728,0.26692534082900454,0.34208059418805625,0.3475567836128578,-0.01015143557422965,class-189d5a,ambient-latent-unet-vae-onnx-v1,43,fold_capture_20260303_134809
364,gen_1772542032118_698249_8h,2026-03-03T12:47:12.118Z,698249,indoor,Indoor Grain,0.4085294163996749,75,1.8808135922807914,862,862,nnapi,true,0.708,4.95,pressure-relief,0.12803744001429607,0.001710085266052902,1318.8,16,balanced,392,920,147.7173913043478,117.7258152173913,130.88016304347826,0.49039909100585144,0.319916276268226,0.21902308033308138,0.4420179855069108,0.5387801965045005,-0.06602834612105707,class-af201e,ambient-latent-unet-vae-onnx-v1,21,fold_capture_20260303_134809
365,gen_1772542038948_151716_8i,2026-03-03T12:47:18.948Z,151716,indoor,Indoor Grain,0.4089926898685517,74,1.8750612633917,512,512,nnapi,true,0.643,3.53,pressure-relief,1.2453452507944718,0.016550462312900648,1310.6,8,preview,320,752,128.01994680851064,113.87101063829788,110.99933510638297,0.45753623331184934,0.3897545285183075,0.15579008293915414,0.43818277534433336,0.4768896912804673,-0.06674749687108888,class-225623,ambient-latent-unet-vae-onnx-v1,28,fold_capture_20260303_134809
366,gen_1772542041312_370052_8j,2026-03-03T12:47:21.312Z,370052,indoor,Indoor Grain,0.4088597426459147,75,1.8808135922807914,508,508,nnapi,true,0.879,4.83,latency-relief,0.1380067035718895,0.0018367096709970211,1125.6,8,preview,320,752,116.74268617021276,137.51263297872342,134.66788563829786,0.5211433393299968,0.4077969599272848,0.158183451168714,0.49858869941572925,0.5436979792446893,0.07029489987484351,class-795abc,ambient-latent-unet-vae-onnx-v1,36,fold_capture_20260303_134809
367,gen_1772542044037_898256_8k,2026-03-03T12:47:24.037Z,898256,indoor,Indoor Grain,0.40866381747257385,76,1.8864907251724818,863,863,nnapi,true,0.983,,nominal,1.0199034219306071,0.013602322062478035,940.6,16,balanced,392,920,141.01467391304348,137.73885869565217,140.2804347826087,0.5436031325645609,0.1971912081379981,0.13843224635239834,0.5481120144935138,0.539094250639328,-0.002879369138959949,class-149eae,ambient-latent-unet-vae-onnx-v1,30,fold_capture_20260303_134809
368,gen_1772542046366_152007_8l,2026-03-03T12:47:26.366Z,152007,indoor,Indoor Grain,0.40898805824856244,76,1.8864907251724818,831,831,nnapi,true,0.995,,nominal,0.7583967561269702,0.010079486925190246,830.8,16,balanced,392,920,114.06657608695652,116.60135869565218,119.6758152173913,0.45601741048514116,0.315504100915552,0.2148104592723581,0.4807241722073927,0.4313106487640313,0.02199701619778348,class-e78f16,ambient-latent-unet-vae-onnx-v1,22,fold_capture_20260303_134809
369,gen_1772542049211_321335_8m,2026-03-03T12:47:29.211Z,321335,indoor,Indoor Grain,0.41064023884962747,78,1.8976270912904414,1305,1305,nnapi,true,1.071,,nominal,1.4118364736183082,0.018434134056915786,715.2,24,high,480,1120,137.02287946428572,130.57064732142857,129.99955357142858,0.5172594466902735,0.28297687630978563,0.18646226234801025,0.5580044397769209,0.476514453606815,-0.027542454481792725,class-926882,ambient-latent-unet-vae-onnx-v1,25,fold_capture_20260303_134809
370,gen_1772542051651_18745_8n,2026-03-03T12:47:31.651Z,18745,indoor,Indoor Grain,0.41115703193094305,78,1.8976270912904414,1363,1363,nnapi,true,1.074,,nominal,0.985776384230789,0.012799926272696258,803.8,24,high,480,1120,100.72689732142857,98.20334821428571,103.37935267857142,0.3886806363798568,0.5494378164105517,0.24777384273654804,0.40666978133735343,0.37069149142206015,0.010401785714285707,class-b5bc5f,ambient-latent-unet-vae-onnx-v1,31,fold_capture_20260303_134809
371,gen_1772542054006_968951_8o,2026-03-03T12:47:34.006Z,968951,indoor,Indoor Grain,0.41044508129443713,76,1.8864907251724818,1362,1362,nnapi,true,1.058,8.46,nominal,0.42787558790263347,0.005598423148770076,974,24,high,480,1120,125.43080357142857,115.34196428571428,121.37622767857142,0.4624412758211372,0.3970409065980117,0.22180332947484258,0.44996077643638555,0.47492177521133294,-0.015900297619047626,class-aee37d,ambient-latent-unet-vae-onnx-v1,27,fold_capture_20260303_134809
372,gen_1772542056397_699025_8p,2026-03-03T12:47:36.397Z,699025,indoor,Indoor Grain,0.4085827881465156,73,1.8692317197309762,1369,1369,nnapi,true,1.003,8.02,latency-relief,1.9148850136464262,0.02556080828659902,1144.8,24,high,480,1120,114.83080357142858,116.89486607142857,99.74441964285714,0.45183444765356773,0.43662617521914954,0.2456571314713124,0.4417701831223657,0.4618987121847697,-0.059162289915966414,class-fa0534,ambient-latent-unet-vae-onnx-v1,34,fold_capture_20260303_134809
373,gen_1772542058760_313801_8q,2026-03-03T12:47:38.760Z,313801,indoor,Indoor Grain,0.4081735022967938,75,1.8808135922807914,1367,1367,nnapi,true,0.985,7.88,latency-relief,0.41364966365092926,0.0055459164014000605,1246,24,high,480,1120,116.51294642857142,113.42946428571429,113.01975446428571,0.447276202117249,0.46289859375066805,0.23776813481728057,0.43306587219823806,0.46148653203654,-0.01369879201680672,class-fa5551,ambient-latent-unet-vae-onnx-v1,39,fold_capture_20260303_134809

